Fundamental limits of over-the-air optimization: Are analog schemes optimal?

We consider over-the-air convex optimization on a $d-$dimensional space where coded gradients are sent over an additive Gaussian noise channel with variance $\sigma^2$. The codewords satisfy an average power constraint $P$, resulting in the signal-to-noise ratio (SNR) of $P/\sigma^2$. We derive bounds for the convergence rates for over-the-air optimization. Our first result is a lower bound for the convergence rate showing that any code must slowdown the convergence rate by a factor of roughly $\sqrt{d/\log(1+\mathtt{SNR})}$. Next, we consider a popular class of schemes called $analog$ $coding$, where a linear function of the gradient is sent. We show that a simple scaled transmission analog coding scheme results in a slowdown in convergence rate by a factor of $\sqrt{d(1+1/\mathtt{SNR})}$. This matches the previous lower bound up to constant factors for low SNR, making the scaled transmission scheme optimal at low SNR. However, we show that this slowdown is necessary for any analog coding scheme. In particular, a slowdown in convergence by a factor of $\sqrt{d}$ for analog coding remains even when SNR tends to infinity. Remarkably, we present a simple quantize-and-modulate scheme that uses $Amplitude$ $Shift$ $Keying$ and almost attains the optimal convergence rate at all SNRs.

==> accrAnalogRCD.dat <==
accr
0.3409
0.5015
0.5593
0.5903
0.6062
0.6169
0.6238
0.6292
0.6333
0.6357
0.6378
0.6388
0.6391
0.6393
0.6397
0.6399
0.6399
0.6399
0.6403
0.6404
0.6404
0.6404
0.6404
0.6404
0.6405

==> accrAnalogRotRCDSNR1e04.dat <==
0.5455
0.6778
0.725
0.7501
0.7635
0.7716
0.7792
0.7806
0.7844
0.7866
0.7878
0.7875
0.7886
0.789
0.7895
0.7898
0.7899
0.79
0.7901
0.7903
0.7903

==> accrAnalogRotRCDSNR1e10.dat <==
0.6288
0.7237
0.7645
0.7726
0.7815
0.7921
0.7959
0.7975
0.8009
0.8008
0.8017
0.8031
0.8044
0.8045
0.8048
0.8056
0.8056
0.806
0.8061
0.806
0.806
0.806

==> accrAnalogRotRCDhighSNR.dat <==
0.5351
0.7136
0.7665
0.7837
0.7913
0.7991
0.8028
0.8044
0.8054
0.8049
0.8052
0.806
0.8064
0.8069
0.8071
0.8069
0.8071
0.8071
0.8071
0.8072

==> accrBL.dat <==
0.8856
0.9042
0.9141
0.918
0.9203
0.9216
0.9222
0.9222
0.9227
0.9226
0.923
0.923
0.9231
0.9232
0.9232
0.9232
0.9235
0.9234
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233
0.9233

==> accrQlowSNR.dat <==
0.2007
0.3325
0.3943
0.4291
0.4514
0.4638
0.4739
0.4792
0.484
0.4865
0.4878
0.4896
0.49
0.4907
0.4912
0.4913
0.4915
0.4914
0.4914
0.4914
0.4914

==> accrSNRe04.dat <==
0.5176
0.6201
0.7061
0.7396
0.7531
0.763
0.771
0.7771
0.7785
0.7805
0.7819
0.7819
0.7825
0.7827
0.783
0.7828
0.7829
0.7833
0.7832
0.7831

==> accrSNRe10.dat <==
0.6445
0.7436
0.7698
0.7987
0.8045
0.8136
0.8162
0.8196
0.8212
0.8233
0.8236
0.8247
0.8253
0.8257
0.8262
0.8262
0.8265
0.8266
0.8268
0.8268

==> accrSNRe18.dat <==
0.7642
0.8227
0.8377
0.8533
0.8607
0.8642
0.8661
0.8674
0.8696
0.8697
0.8707
0.8707
0.8711
0.8714
0.8718
0.8725
0.8724
0.8721
0.8725
0.8724

==> trainlossAnalogRCD.dat <==
2.32534647
2.236498117
2.209430933
2.174371481
2.188858747
2.222762108
2.197502136
2.218925238
2.183488369
2.215569735
2.199307442
2.200867653
2.154989243
2.179075241
2.224432468
2.21549511
2.190963507
2.201862097
2.18030405
2.185288429
2.194414616
2.197711945
2.191436291
2.164307117
2.201572418
2.197366953
2.192578554
2.194738865
2.21637845
2.16745472
2.195407152
2.193194866
2.166605234
2.184818268
2.197040081
2.177760839
2.149192572
2.191986799
2.174317122
2.206364632
2.184961081
2.196281672
2.154334784
2.192435026
2.180920362
2.177655458
2.169150114
2.187834024
2.191923618
2.164483547
2.174011946
2.150401831
2.152105093
2.192896605
2.16087842
2.165322304
2.16800952
2.132929802
2.191730261
2.177746296
2.168682814
2.193154812
2.182472467
2.177824736
2.178320408
2.154902458
2.159497976
2.136713028
2.131382465
2.17021656
2.158667803
2.153040648
2.148148537
2.167507648
2.168423414
2.151824951
2.149582386
2.159295321
2.155973673
2.162811518
2.18441987
2.16068697
2.165290833
2.141570091
2.146044254
2.145527363
2.165333271
2.134677172
2.122308969
2.167109728
2.127928495
2.128981113
2.15573597
2.136959076
2.098331928
2.148553133
2.141793489
2.14524579
2.132393122
2.148800135
2.124596596
2.136489868
2.114154339
2.148522854
2.130302906
2.150647163
2.098385811
2.13608861
2.104030609
2.114917994
2.127478361
2.119597435
2.124444962
2.113717079
2.102184772
2.075017452
2.106021881
2.159381628
2.091475248
2.103142262
2.076440334
2.045001745
2.068851471
2.087426901
2.054306507
2.037391186
2.049343824
2.061357737
2.027983665
2.035295725
2.0222404
2.04341197
2.095593691
2.049066305
2.037797213
2.046411037
2.022658587
2.02792573
2.064661503
2.047112703
2.04867816
2.032969952
2.078161716
2.068835258
2.04502964
2.073228121
2.111765385
2.029867887
2.057453871
2.061658621
2.029197454
2.047768116
2.083486319
2.054060936
2.012973547
2.067395449
2.03435111
2.069291115
2.059864521
2.048675537
1.999678731
2.064600945
2.047472477
2.066253424
2.042194605
2.053597927
2.046066523
2.040919781
2.038636446
2.036139727
2.027846813
2.065527439
2.031291723
2.017672777
2.052419424
2.006125927
2.069902182
2.042755604
2.038284779
2.075691938
2.049773216
2.045992374
2.022021532
2.033937693
2.015896797
2.016465902
2.023248196
2.026997805
2.029835463
2.03324461
2.039378643
2.042704344
2.032350302
2.034115791
2.032796383
2.042972565
2.003364563
2.023343801
2.049740553
2.078183174
2.042258739
2.016208172
2.026371717
2.027657986
2.059229612
2.012968779
2.005972862
2.035857677
2.001524925
1.986029148
2.041346073
2.019699812
1.96333921
2.014778376
2.043285847
2.025504351
2.022660971
2.023977518
2.006861687
2.025749445
1.980353236
2.042765141
2.015987873
2.018320799
1.979392529
2.015807152
1.979731083
2.013300657
2.006771088
2.012954473
2.013508558
1.997227073
1.985146761
1.948010921
1.96890831
2.112852573
1.964396954
2.013476849
1.995613694
1.940095901
1.985565901
1.9781394
2.004481554
1.954514265
1.94574666
1.964753747
1.944232941
1.93863368
1.946039915
1.961338162
2.018212557
1.957883716
1.953666687
1.955751777
1.922747493
1.935627699
1.950515628
1.945505619
1.97421968
1.942415357
1.989559412
1.984700561
1.971033692
1.994605064
2.036243677
1.951736808
1.988676667
1.972412229
1.944066167
1.977159858
2.000980377
1.968855858
1.921415567
1.977171659
1.953963995
1.987156868
1.963747144
1.969994426
1.927638412
1.992041588
1.943054318
1.962322474
1.959088683
1.970836282
1.95884335
1.936663508
1.948963404
1.956578493
1.950099111
1.978449821
1.921629548
1.947399378
1.963597775
1.905014038
2.009791851
1.970847607
1.964233398
1.99842906
1.980138063
1.995053887
1.957930088
1.956712961
1.931324959
1.912355185
1.962824106
1.936289907
1.947797656
1.951315522
1.961498141
1.961956024
1.936366796
1.934654593
1.948500276
1.941592455
1.934029698
1.95528698
1.996682286
1.990484715
1.956169248
1.919615269
1.937538385
1.949591041
1.974527955
1.938182116
1.921645403
1.975095749
1.93745482
1.913995624
1.972530246
1.946578383
1.896713853
1.963511348
1.96695888
1.966607571
1.942973495
1.945017815
1.909636378
1.949627399
1.906772017
1.955678701
1.937808275
1.958586812
1.904080629
1.93209362
1.92459929
1.932530284
1.918825507
1.916902065
1.94934082
1.922321558
1.901991963
1.843718886
1.877372503
2.038105726
1.874802709
1.953409076
1.92615056
1.875265121
1.900071859
1.92267704
1.921736121
1.887952566
1.897302985
1.898870945
1.87088275
1.873636007
1.872551322
1.909163475
1.951177001
1.89165771
1.896490335
1.900418639
1.870815158
1.866281271
1.891546369
1.871831298
1.906496406
1.905819654
1.936010242
1.933409095
1.903197765
1.941030622
1.973095536
1.884631276
1.917159319
1.917114377
1.887388706
1.919718146
1.942092657
1.901798129
1.863862276
1.906347394
1.892004848
1.928248048
1.905704498
1.911552072
1.857700706
1.934613943
1.884657979
1.905187011
1.90113759
1.912435174
1.926620126
1.88026619
1.884546757
1.90674448
1.885715842
1.914643645
1.876851559
1.870182633
1.92605269
1.830977917
1.968160033
1.921643972
1.902138829
1.970888495
1.935020685
1.957005501
1.890580177
1.887965918
1.869012475
1.877448201
1.917425752
1.907410383
1.89553237
1.883734822
1.914588928
1.907986522
1.904513359
1.891213536
1.884471655
1.905281663
1.86847198
1.872045159
1.925095439
1.940486312
1.905959845
1.873666525
1.89211309
1.897616982
1.920754313
1.890132308
1.879788518
1.923336506
1.866716385
1.85882473
1.926537037
1.887294173
1.835354328
1.920511246
1.913791537
1.909913898
1.884453297
1.899052143
1.907833219
1.915409923
1.854153156
1.916923165
1.890686035
1.907728791
1.85012722
1.890871406
1.865761161
1.872748733
1.871823311
1.897851706
1.896636367
1.866843939
1.85023427
1.773801565
1.834795475
1.981959462
1.812853336
1.915430665
1.897912979
1.819069862
1.855778694
1.868299842
1.880991817
1.825857759
1.837899208
1.852025747
1.832490921
1.827090025
1.823562026
1.864707828
1.929535627
1.86074698
1.857981563
1.861382127
1.83955586
1.838017464
1.844854832
1.855398655
1.864701509
1.85396266
1.902359366
1.890520692
1.86845088
1.903569698
1.923595786
1.843587279
1.879650712
1.869379163
1.857579231
1.874040604
1.910663128
1.857517838
1.833877921
1.863263845
1.841702938
1.882448792
1.866382241
1.853991508
1.811789274
1.900058031
1.862426639
1.87328434
1.866480589
1.864446282
1.884674668
1.826569796
1.846972227
1.877059579
1.850352764
1.875551224
1.828915596
1.823848724
1.867338777
1.798012972
1.92805326
1.880962729
1.872246146
1.940749526
1.889904976
1.912313342
1.861730099
1.849280953
1.835538387
1.842422366
1.877672076
1.848548532
1.849807978
1.850970149
1.868458152
1.882428169
1.857328057
1.845535278
1.851956367
1.873659849
1.837563157
1.86028254
1.905535936
1.92232883
1.879315138
1.853398919
1.849728346
1.865734458
1.911699295
1.85362792
1.838067293
1.884903431
1.83270824
1.812678218
1.879693151
1.852138877
1.802153111
1.875192404
1.884217262
1.885154486
1.864027858
1.861799955
1.848182321
1.864263892
1.808753133
1.890430212
1.840946436
1.876191854
1.805507302
1.838040113
1.832039833
1.852657437
1.827951193
1.853657603
1.85056603
1.828882456
1.830956936
1.75704062
1.806690216
1.950171947
1.781983137
1.895687342
1.864113331
1.801973343
1.825281382
1.838922977
1.83624208
1.818541884
1.817640662
1.836901665
1.818686843
1.806559086
1.796523452
1.841980577
1.900691152
1.833094835
1.827756882
1.841573596
1.8090446
1.812817812
1.809345603
1.811249495
1.851225376
1.82943213
1.875686049
1.869620204
1.823192477
1.876684189
1.91063118
1.82001996
1.868878245
1.845980287
1.831266522
1.863166094
1.880439043
1.831068993
1.778669477
1.848857164
1.831282735
1.867461801
1.827988625
1.822371602
1.796354175
1.874613762
1.844071865
1.833169222
1.839396596
1.837841034
1.838307977
1.816658735
1.815424323
1.849943161
1.825656056
1.858292341
1.808113337
1.808894634
1.854564548
1.771640539
1.914571285
1.856275678
1.851226449
1.896713138
1.872702241
1.897582054
1.819538951
1.82760191
1.812560558
1.818047881
1.859783888
1.825885057
1.828600287
1.815824628
1.851724863
1.863817573
1.851788282
1.843163967
1.828979969
1.848909736
1.812294006
1.818178296
1.887838483
1.87820971
1.846559525
1.815222502
1.841746211
1.845837235
1.871193171
1.83106637
1.809642911
1.862391233
1.825600505
1.784803391
1.866426945
1.809558511
1.754124165
1.857085586
1.878653407
1.866574526
1.834190249
1.826806426
1.814322352
1.852858186
1.799114347
1.855830312
1.816670418
1.849079609
1.78452158
1.831328869
1.796066403
1.82581377
1.795332193
1.820116401
1.846577525
1.796870828
1.802989006
1.736654758
1.772975445
1.940203309
1.741899848
1.883391142
1.84247303
1.786212921
1.816626787
1.829457283
1.861439109
1.803326249
1.797228098
1.803923607
1.806012154
1.796736956
1.771448374
1.83506763
1.893202543
1.810877681
1.819336772
1.814506173
1.788383484
1.789459705
1.811364532
1.789532423
1.835377336
1.812755704
1.858124614
1.847927809
1.826379061
1.873888135
1.898738861
1.800848126
1.848590732
1.834659457
1.828005075
1.83798337
1.879805684
1.798970699
1.778705001
1.822177529
1.797734976
1.849193573
1.813778758
1.819511175
1.775526881
1.862933636
1.820243597
1.828986168
1.832613707
1.835784197
1.833366752
1.798256874
1.799469471
1.832412004
1.808357
1.837715149
1.767285585
1.793415666
1.82598877
1.743624806
1.893615246
1.857449174
1.832116723
1.888797045
1.859722495
1.889408827
1.814103723
1.814341903
1.779132843
1.798708081
1.829564929
1.802563787
1.822518229
1.802944064
1.819999099
1.847360611
1.822788239
1.817697525
1.814417362
1.82205236
1.789533496
1.815349698
1.859396458
1.880168796
1.848584294
1.807931185
1.823740482
1.820417404
1.851112008
1.82099545
1.803558588
1.84364593
1.809864521
1.77411294
1.849469543
1.798683524
1.766574979
1.836995363
1.843209386
1.850185394
1.844969153
1.826874852
1.78547883
1.835985899
1.775146246
1.852353334
1.804529309
1.844862103
1.768264651
1.799010515
1.793494821
1.809362411
1.795640945
1.806512833
1.823339701
1.810517073
1.790192008
1.719824076
1.776650071
1.954212666
1.755342007
1.856340766
1.833770752
1.77739656
1.796825528
1.821460009
1.836096525
1.791621923
1.783173561
1.804880381
1.781798124
1.787846923
1.765830159
1.812527537
1.869212031
1.803485394
1.807273149
1.803576946
1.759986997
1.772116065
1.803326726
1.787878394
1.808615208
1.80009985
1.856415272
1.843109488
1.804287076
1.833729625
1.890673518
1.773312688
1.829282165
1.821857452
1.814801335
1.835540414
1.856839418
1.818683982
1.781079888
1.822987556
1.796917915
1.832879186
1.809935451
1.807452321
1.759493709
1.847322106
1.828027606
1.810554028
1.811948061
1.819533229
1.831445456
1.783896565
1.784840584
1.818459868
1.813316941
1.823036075
1.780336142
1.773134589
1.821593642
1.749634266
1.886941671
1.833932996
1.816874385
1.888990164
1.841441631
1.864635944
1.80921936
1.807741284
1.759591341
1.794369102
1.83012867
1.796610117
1.813943386
1.810263038
1.828965187
1.842942119
1.82435751
1.794802904
1.786041617
1.831703663
1.778442979
1.804673672
1.844283581
1.863715172
1.837513328
1.795756698
1.805454493
1.820539117
1.84480226
1.81361115
1.792122006
1.835218668
1.794092178
1.760783553
1.830499291
1.794097424
1.753109336
1.833055973
1.840928912
1.839897513
1.810318112
1.808351398
1.782339573
1.830494881
1.756632328
1.832074523
1.803099155
1.813502789
1.768298626
1.804772139
1.776156902
1.786265373
1.787449718
1.80279541
1.824389219
1.791543603
1.770524144
1.702385306
1.75480783
1.88047123
1.735755682
1.861021876
1.83137989
1.757850647
1.785061836
1.810325861
1.808427095
1.777785659
1.773105264
1.79166472
1.776441455
1.781202674
1.758473873
1.81457293
1.865769982
1.811279416
1.792572498
1.798140526
1.769687891
1.763471127
1.759354234
1.777705908
1.808743596
1.779070854
1.836946607
1.838428259
1.807308435
1.856424928
1.876621962
1.768770576
1.826212764
1.813768744
1.782824993
1.81270802
1.863197923
1.79644227
1.76831007
1.798745394
1.777814507
1.82324636
1.791746736
1.787168264
1.754401922
1.866410255
1.807274222
1.805988312
1.813687086
1.801294804
1.825199008
1.772126436
1.776046395
1.823684692
1.804319024
1.837269664
1.759087801
1.779041529
1.820403218
1.74129653
1.873244286
1.839219093
1.818994641
1.875150442
1.845255136
1.856811643
1.809518814
1.793334842
1.78121686
1.771358013
1.803889036
1.795205951
1.801601768
1.793817401
1.806923747
1.818536162
1.798976541
1.783987999
1.786491632
1.804034352
1.787406087
1.807119131
1.844370484
1.846522331
1.826200485
1.77726686
1.800770521
1.817662954
1.841464043
1.79735148
1.782013059
1.831442118
1.798248053
1.75142622
1.812360525
1.771888852
1.755387664
1.808744311
1.819908857
1.826313257
1.807623863
1.791720152
1.765532136
1.81932652
1.747382522
1.829133391
1.787371874
1.79927969
1.745862246
1.788970709
1.761371493
1.798145175
1.777643204
1.793133259
1.796331167
1.784236193
1.748895645
1.694293976
1.731624246
1.912644982
1.729443073
1.839515209
1.81501174
1.764330506
1.765506148
1.806946397
1.811889529
1.777926803
1.774980187
1.783880591
1.760837317
1.758606195
1.750056744
1.788812995
1.851209164
1.785382867
1.77790606
1.790394306
1.755322576
1.756029129
1.774396658
1.757158399
1.801937938
1.795395494
1.837398648
1.815675855
1.789753079
1.839210868
1.871620059
1.764269352
1.817394018
1.824302554
1.788085103
1.80766952
1.848358393
1.797085762
1.767057538
1.801593781
1.781675339
1.811754823
1.791343451
1.78415823
1.745788097
1.835739613
1.799135327
1.788542509
1.809008121
1.788826823
1.796354294
1.763053417
1.784819603
1.804446459
1.786789656
1.819023013
1.769169331
1.769467711
1.798332334
1.731992006
1.859035611
1.820075512
1.819464087
1.854696155
1.831969261
1.855030656
1.802713394
1.790584922
1.763064027
1.775325894
1.818854094
1.773152947
1.800532699
1.781971216
1.81100297
1.819691658
1.792953849
1.784347415
1.782257676
1.800968766
1.770275593
1.787243366
1.829002023
1.846334219
1.826527953
1.795686722
1.786631346
1.804240108
1.833389163
1.797876477
1.779908419
1.830067635
1.786934257
1.730929255
1.814243913
1.796416044
1.725568175
1.816434622
1.814832807
1.808428884
1.806988478
1.805299163
1.782824516
1.830210447
1.74630487
1.820338249
1.785855174
1.810152769
1.748904943
1.783680677
1.762213826
1.779441714
1.762893915
1.783868313
1.794488549
1.765746355
1.744277954
1.691780448
1.724524856
1.900509238
1.716181874
1.846452832
1.811720848
1.748579383
1.783318043
1.790499687
1.803209782
1.75169456
1.775255799
1.780385375
1.749446869
1.766840458
1.740218997
1.804755926
1.843680382
1.775063157
1.790726662
1.78823626
1.757998943
1.757980347
1.763908744
1.768694043
1.796185613
1.785910964
1.831978917
1.82246089
1.802307725
1.831759453
1.872286439
1.765314341
1.80420959
1.806425929
1.781654358
1.804803371
1.839155197
1.794585824
1.739824295
1.788136721
1.785031199
1.825010777
1.791508675
1.782442093
1.728579164
1.830729365
1.775584936
1.794535518
1.799002528
1.804139376
1.824466705
1.755010128
1.770221591
1.801864147
1.783026218
1.819940329
1.755691767
1.774279714
1.800565481
1.720833778
1.865301728
1.801719427
1.796771407
1.862178087
1.826870441
1.847693682
1.795465112
1.793305278
1.752446413
1.768624783
1.811960578
1.798894525
1.777701497
1.789426446
1.790125608
1.818202853
1.772772551
1.789381146
1.771598816
1.800729275
1.748974681
1.774763584
1.836181402
1.856984854
1.820897222
1.770183444
1.781341314
1.80078125
1.833069444
1.79752779
1.778672695
1.819747329
1.777127504
1.729709744
1.816237688
1.774394631
1.71735394
1.824497461
1.827190042
1.804796338
1.801405549
1.789179325
1.764449596
1.809702516
1.754088283
1.812784791
1.770262837
1.811353564
1.735794783
1.778216958
1.749803543
1.765173912
1.773433447
1.784449577
1.814318538
1.758531332
1.757432103
1.68735373
1.717024565
1.879523277
1.701082945
1.838590145
1.816413164
1.738274693
1.778664589
1.804303527
1.827606797
1.761416078
1.764824033
1.776034951
1.754649878
1.767878652
1.754009843
1.781770229
1.845108747
1.765122533
1.771033645
1.783041239
1.754795194
1.758606434
1.778464437
1.751914859
1.785280228
1.777496457
1.815114021
1.82450664
1.769291759
1.828584313
1.84546864
1.750241876
1.814252138
1.803705096
1.79014051
1.809648395
1.841910481
1.781096458
1.743629575
1.790112019
1.758429289
1.815784574
1.779668689
1.766993761
1.732654691
1.842097402
1.790342331
1.802098393
1.794053435
1.805848241
1.817042112
1.75274229
1.768951893
1.806031227
1.797037721
1.808586478
1.757080793
1.773935914
1.796353579
1.711871505
1.892156601
1.796003222
1.795645714
1.853983521
1.828074217
1.847892761
1.77080822
1.775409818
1.749591947
1.755345464
1.814242125
1.766858816
1.790298939
1.78250885
1.785620332
1.808236122
1.787749052
1.781307101
1.76494503
1.808371663
1.769417167
1.773000002
1.839488029
1.857365727
1.811659336
1.766450882
1.775430679
1.797106266
1.834067225
1.786095381
1.770444632
1.825371623
1.765400767
1.723568201
1.805572867
1.786390424
1.714965343
1.823463202
1.82984364
1.815141559
1.798931599
1.776524305
1.763408065
1.817936659
1.744124174
1.80546391
1.789342523
1.797574282
1.752856612
1.778780937
1.746753693
1.774530768
1.763237238
1.770311475
1.794077158
1.756647706
1.763254881
1.676039815
1.71957171
1.864241958
1.713216782
1.84559226
1.81001246
1.743169785
1.789241433
1.7982831
1.798931003
1.766165018
1.771472573
1.777100205
1.751004577
1.756072283
1.745819449
1.78019166
1.844334245
1.787165403
1.761310101
1.776978493
1.746381164
1.750368357
1.763396263
1.781437635
1.785536647
1.778724194
1.832916617
1.826970935
1.786060333
1.824051738
1.863913417
1.770609498
1.819906116
1.794238329
1.78959918
1.790890217
1.841527343
1.775133848
1.749719262
1.797133803
1.767258048
1.799872994
1.795252323
1.780788302
1.722565174
1.816622734
1.775405884
1.77974844
1.790541172
1.793640971
1.815889478
1.759527564
1.761830807
1.789063692
1.800193191
1.799746037
1.747419834
1.769200921
1.799957514
1.726237178
1.866833925
1.817151546
1.796486378
1.847927332
1.840537071
1.83054316
1.788153529
1.788243771
1.76079607
1.765347004
1.802310348
1.76733005
1.787050724
1.77540791
1.795296669
1.812945366
1.780219674
1.779865503
1.773057818
1.802337646
1.753945351
1.781144261
1.828302622
1.833613634
1.803978324
1.766449809
1.78272903
1.788694739
1.827894568
1.787425041
1.757125497
1.815483212
1.790765643
1.726934075
1.821254849
1.791265607
1.715691686
1.802974701
1.826591969
1.799778581
1.796074271
1.779066205
1.756319165
1.813001275
1.732243538
1.814219594
1.771612644
1.799156785
1.736496806
1.774496555
1.750074267
1.77105391
1.765920877
1.773607731
1.786632419
1.753591418
1.756003857
1.67865622
1.712992191
1.890406966
1.704459786
1.831248045
1.8191787
1.746469378
1.764592052
1.772993922
1.806021333
1.779117584
1.753584385
1.774729371
1.744303107
1.740811825
1.73172617
1.799480319
1.85002625
1.783273816
1.768879056
1.766018629
1.736629725
1.741072774
1.749897838
1.756755352
1.788492799
1.760881662
1.834827185
1.824973822
1.78704381
1.815515995
1.868551612
1.769026637
1.80096519
1.796315551
1.777846575
1.800413132
1.83722949
1.78550458
1.74898839
1.792154193
1.768531203
1.807366371
1.782654285
1.771939397
1.73493886
1.82474637
1.808448076
1.789632201
1.794221997
1.785107613
1.80176127
1.758297086
1.77652657
1.778818488
1.769729018
1.79011631
1.743829012
1.757017374
1.814584374
1.735442877
1.857995749
1.808595181
1.802239418
1.850679994
1.820434213
1.830742121
1.796913505
1.779757261
1.743214965
1.766778708
1.809499741
1.762707829
1.774712443
1.765588284
1.791077971
1.818266511
1.785335422
1.789230108
1.773268819
1.794548631
1.761933208
1.787634373
1.831602335
1.843273401
1.799816251
1.781298876
1.788566113
1.777373075
1.809625864
1.793569565
1.782085299
1.818192005
1.776730657
1.736503959
1.816936135
1.778431416
1.705140352
1.820469856
1.812016487
1.807315588
1.800307989
1.777858853
1.754621148
1.807059288
1.7392869
1.813040614
1.779706597
1.781024575
1.738708019
1.78132093
1.758535266
1.778239489
1.765527964
1.787593484
1.77763319
1.747656584
1.739861846
1.662810087
1.729113579
1.880406022
1.688184619
1.844434381
1.820614576
1.739314675
1.764968634
1.788040519
1.812066913
1.756003618
1.755589485
1.777048111
1.756274462
1.757458091
1.744984984
1.796500444
1.848834395
1.7812047
1.77273953
1.780119181
1.749452591
1.756348133
1.754082441
1.763981581
1.79108572
1.773820043
1.837884784
1.822783709
1.772891879
1.818070769
1.872266293
1.757378578
1.815863132
1.790274382
1.773450494
1.798094869
1.831817746
1.769066095
1.74734211
1.774140954
1.773836374
1.803506494
1.783892632
1.779999137
1.742394328
1.830407381
1.779023767
1.780740261
1.783016324
1.804556131
1.805324554
1.753632545
1.7588557
1.799269319
1.78304553
1.793099165
1.737908244
1.766292334
1.801597118
1.72641325
1.869350195
1.814982414
1.778038263
1.8595016
1.830269217
1.830896735
1.779154658
1.777426124
1.752725601
1.756355286
1.797460675
1.755686998
1.783411384
1.791717052
1.786002159
1.812089443
1.780213833
1.770937443
1.773355007
1.789335489
1.743886828
1.773172379
1.824622393
1.83833456
1.808224201
1.787440777
1.775914669
1.795675755
1.835962892
1.779284954
1.76335001
1.824824333
1.767065883
1.724663854
1.804562092
1.76916039
1.715244651
1.812251449
1.807286739
1.810945392
1.79329443
1.778078914
1.76446414
1.814425111
1.743094325
1.805125713
1.782632351
1.797232389
1.745049715
1.772648096
1.749853015
1.760237098
1.774574876
1.769394517
1.782891512
1.75486958
1.750757098
1.675209045
1.725298166
1.882476926
1.703306437
1.820371509
1.823098779
1.75077486
1.771729231
1.789031029
1.801096201
1.774897814
1.760242105
1.771533132
1.749922633
1.741348982
1.731448293
1.777015448
1.845294833
1.768111587
1.768382788
1.774814129
1.739865422
1.733242631
1.765740871
1.74330616
1.792427778
1.772053838
1.824945807
1.840406775
1.773387432
1.803807259
1.856074929
1.747456431
1.820435762
1.782351255
1.769048333
1.805663466
1.833966136
1.770149112
1.745833993
1.783456922
1.777007103
1.800977945
1.774271131
1.761242151
1.726126313
1.841474891
1.781214237
1.798188686
1.795064688
1.772603989
1.784704089
1.751855135
1.769287825
1.7889539
1.776685476
1.808978915
1.74397707
1.77242291
1.810783029
1.721064091
1.862983823
1.809265614
1.794298053
1.860800743
1.819980383
1.838701248
1.785906434
1.759438396
1.744325995
1.751014113
1.79249084
1.757835269
1.795473456
1.782985806
1.798595309
1.813150167
1.780505657
1.763201237
1.778762937
1.788115263
1.751373291
1.771311283
1.828787208
1.848584771
1.821152568
1.75690496
1.783093929
1.787838936
1.823330283
1.789603949
1.767678618
1.81649673
1.757757783
1.722347021
1.800229669
1.767161608
1.706184149
1.799626946
1.814696074
1.814917922
1.790173054
1.79509306
1.760116935
1.799453497
1.734832168
1.801471472
1.786380768
1.802550077
1.7412045
1.753376722
1.757370234
1.76825738
1.75094533
1.780319691
1.789298892
1.761564732
1.744719028
1.669677854
1.726774931
1.884916782
1.696787596
1.828573465
1.803049088
1.740929127
1.759338617
1.771931648
1.810573339
1.759178281
1.761722088
1.759773016
1.750355005
1.755632639
1.740766764
1.780507922
1.843720675
1.778375745
1.784409761
1.781770349
1.750555992
1.747356057
1.764122248
1.747629762
1.780525327
1.762401223
1.82403779
1.816412568
1.776183963
1.823112726
1.860511541
1.757912278
1.797884703
1.804488897
1.789281607
1.797706485
1.823660374
1.772498131
1.750824451
1.794689894
1.778854728
1.809159517
1.786033392
1.780766606
1.723176003
1.838128448
1.77457273
1.788859963
1.800654888
1.787270308
1.800547957
1.752289176
1.76624465
1.783975482
1.787586212
1.795793772
1.732310772
1.748681784
1.804003596
1.734928846
1.875727057
1.804286361
1.789498925
1.858077288
1.818199515
1.843664765
1.798768044
1.778364897
1.750593185
1.756846309
1.804796219
1.765362382
1.793223023
1.758458614
1.812897205
1.808879375
1.786071897
1.762975097
1.757105708
1.788023472
1.746785641
1.776715994
1.828250051
1.833201647
1.808855891
1.754785299
1.779418468
1.792138457
1.824787736
1.779166698
1.779835582
1.815321922
1.770052075
1.739190578
1.815308809
1.760331154
1.717852473
1.795608044
1.8229388
1.814215541
1.786350846
1.767776966
1.753405809
1.800685406
1.7433846
1.806813359
1.771627665
1.803010225
1.741159797
1.790155053
1.749858379
1.768183708
1.771124363
1.785246134
1.781028032
1.767979264
1.744011521
1.667246938
1.721579194
1.874761701
1.701195478
1.834262729
1.808759689
1.744889259
1.770137906
1.775941491
1.801003933
1.754185557
1.752094388
1.771923661
1.748032451
1.741515756
1.742544651
1.779953837
1.852340579
1.778137326
1.775436878
1.776834726
1.745805502
1.745169282
1.760141015
1.755128264
1.788291454
1.75978899
1.822822094
1.816004634
1.788923383
1.815970898
1.862092018
1.74550581
1.804564238
1.806594729
1.780869126
1.789151907
1.841206789
1.773441792
1.745518565
1.783913732
1.773436069
1.825244546
1.784316421
1.780436993
1.72937417
1.837961078
1.797270775
1.794343829
1.776732445
1.775960803
1.806075215
1.75620842
1.761544347
1.795505881
1.784782887
1.811438203
1.753087163
1.762083411
1.795419812
1.717107773
1.858057499
1.804517984
1.806001425
1.85364449
1.808459997
1.846392155
1.785518765
1.768862128
1.753179193
1.753957033
1.812299371
1.76682961
1.789088488
1.755625129
1.796842098
1.810586572
1.777014971
1.761609912
1.769721866
1.792514086
1.757143617
1.777778864
1.823596954
1.838014364
1.814894438
1.768771172
1.783665061
1.773228288
1.824390531
1.777504802
1.749948621
1.819686174
1.774394751
1.724436402
1.811139941
1.758562684
1.717294097
1.807538509
1.800273061
1.81288147
1.776834249
1.791589975
1.741235018
1.800216198
1.720454931
1.789672971
1.774581432
1.795468092
1.728337407
1.766916156
1.745316505
1.777343631
1.762148619
1.758866906
1.783780217
1.751474857
1.741908789
1.668644905
1.727033496
1.892219424
1.709693551
1.826292992
1.802098632
1.737410545
1.764356852
1.781325459
1.797246456
1.751312852
1.749109268
1.779966235
1.754080892
1.742427707
1.744612694
1.779416442
1.836014986
1.783882141
1.780448675
1.784384608
1.727753639
1.736665845
1.744083166
1.756672859
1.77812469
1.761669755
1.813506007
1.822447896
1.778218865
1.818566442
1.867320061
1.753814697
1.811382294
1.795520663
1.794297695
1.794638276
1.844475389
1.771721005
1.732320905
1.780057907
1.753488421
1.805665851
1.773125052
1.765108585
1.736065388
1.841516137
1.764829755
1.78939569
1.774951339
1.78452611
1.792265058
1.737895727
1.751182079
1.807477355
1.767507672
1.799011111
1.752345443
1.767635703
1.805093765
1.716662049
1.857030749
1.799885392
1.795666337
1.837142587
1.822234511
1.844309926
1.779662967
1.782515287
1.763230562
1.759943485
1.8009516
1.775460362
1.778013706
1.776087403
1.79103303
1.798803568
1.7990731
1.779923439
1.762459397
1.805691838
1.772227526
1.76787889
1.822712183
1.828128815
1.80460608
1.775138736
1.77110219
1.79056263
1.809247375
1.783057213
1.762960553
1.816174626
1.771641374
1.720860362
1.807852149
1.756426334
1.709709048
1.802646399
1.808312535
1.803339362
1.800098062
1.779920459
1.759439468
1.827011585
1.730101943
1.805552125
1.761135697
1.809150577
1.727481961
1.769178748
1.745562077
1.770993829
1.752922058
1.768283367
1.779718757
1.762216568
1.748206496
1.68512249
1.733497977
1.887392998
1.687871933
1.830636859
1.808461905
1.733472824
1.775284529
1.795897126
1.794176817
1.754423738
1.752779841
1.759922147
1.746417761
1.74377799
1.729591846
1.793481469
1.836979151
1.769438267
1.761312842
1.765899301
1.734581232
1.743607044
1.759575009
1.764044881
1.793699026
1.767114878
1.817474842
1.809767246
1.79914093
1.826425195
1.861306548
1.758982301
1.806947231
1.785068393
1.77342236
1.781591296
1.827485085
1.75777936
1.737134814
1.775554776
1.755727768
1.815987945
1.782672167
1.765242934
1.724197984
1.824457884
1.789932489
1.772765398
1.777845144
1.795034409
1.789547443
1.754728556
1.766839743
1.798891425
1.785763979
1.802006841
1.736872077
1.774891734
1.813626647
1.724103093
1.879446387
1.801483393
1.783722639
1.852679253
1.813990116
1.846834064
1.793271303
1.78338635
1.750020504
1.766956329
1.805751324
1.764009476
1.793743134
1.757172227
1.800335884
1.803897738
1.783031106
1.766945243
1.76115644
1.788556814
1.752289295
1.770789504
1.827370286
1.845086575
1.806462407
1.759480715
1.78284955
1.78471303
1.823047638
1.771891236
1.786427021
1.816017509
1.77365458
1.725333452
1.791316986
1.762218356
1.718091488
1.811751842
1.806638718
1.810464382
1.790571451
1.785936475
1.768073678
1.79545486
1.732555866
1.827959776
1.780967593
1.810203075
1.732925534
1.764377475
1.755686402
1.77056241
1.744871974
1.75895071
1.789953589
1.768453717
1.74415493
1.677094102
1.713069081
1.84980619
1.695335507
1.83846736
1.80458951
1.729124546
1.77676928
1.783675909
1.806535363
1.758654356
1.746988773
1.765751004
1.73609674
1.738284588
1.745301127
1.795753002
1.832238197
1.778638244
1.782755971
1.771068811
1.750189424
1.749881387
1.765905976
1.761093616
1.785328507
1.775276423
1.814628124
1.814132929
1.77898705
1.813109875
1.858279109
1.760524392
1.806498885
1.792072058
1.780849814
1.816493869
1.824917555
1.778856993
1.741185665
1.792963028
1.761122823
1.816046238
1.787516594
1.777417064
1.733389139
1.818066239
1.770724177
1.79634726
1.790774107
1.781527162
1.809731722
1.756068587
1.745740414
1.790186405
1.778934598
1.804887772
1.738494992
1.751098394
1.813909769
1.708214521
1.851651311
1.79956162
1.790934801
1.854463577
1.814924598
1.832518458
1.789403319
1.783151746
1.745859742
1.751791596
1.79887104
1.758745074
1.793066978
1.765964389
1.78933847
1.813272715
1.773064256
1.767929316
1.759281635
1.795587301
1.741536736
1.782728076
1.836907268
1.840703607
1.802065611
1.764772296
1.773467422
1.77926445
1.823552966
1.772812128
1.761606097
1.826731086
1.766756415
1.729284525
1.802277446
1.772473931
1.718009114
1.809707999
1.816879988
1.809699893
1.792507648
1.768713117
1.751002789
1.800590754
1.733786941
1.801559806
1.765926838
1.810832262
1.725042701
1.772632122
1.752400517
1.769243121
1.766105652
1.771596909
1.797347546
1.743496656
1.736590743
1.678903341
1.725710869
1.889046073
1.710877657
1.824078321
1.801594973
1.744214058
1.769134283
1.784523368
1.776907802
1.748426199
1.755893111
1.767067671
1.749136329
1.760703325
1.737711906
1.774447322
1.834608197
1.76816678
1.776255727
1.784741998
1.736452222
1.744556665
1.75666678
1.753454804
1.793556213
1.756768346
1.812981129
1.826340437
1.785590291
1.805330992
1.866757989
1.749861717
1.788077712
1.787234545
1.779794812
1.776277781
1.830752373
1.776840091
1.74344027
1.788063049
1.756954551
1.813985705
1.779186726
1.772638679
1.727029324
1.82924509
1.764207244
1.794917464
1.798008919
1.797876596
1.813657165
1.755677104
1.756502271
1.790642977
1.783295274
1.809906602
1.746727347
1.764706016
1.787582278
1.710054755
1.868528366
1.79777801
1.782989979
1.853190541
1.828972101
1.844457865
1.784910321
1.771319985
1.744691968
1.754292846
1.797445059
1.774894357
1.778876781
1.780078888
1.769607663
1.801453352
1.790030718
1.768691897
1.768549085
1.78682065
1.755976319
1.777724743
1.832468748
1.85051167
1.813783169
1.770513177
1.770219564
1.774998665
1.810890079
1.779013157
1.771059036
1.808071256
1.782226443
1.721903324
1.818408012
1.764828205
1.708870292
1.795473576
1.810214043
1.807358027
1.775062203
1.779474735
1.757426262
1.805823326
1.744979262
1.809858799
1.77608633
1.807648063
1.731543422
1.764616013
1.739324689
1.770216346
1.755489707
1.76146245
1.789322734
1.764027834
1.743688345
1.668423176
1.724717855
1.836822033
1.709823847
1.831661344
1.8172611
1.729659915
1.758480787
1.778781891
1.802558064
1.753106952
1.750088573
1.756578803
1.753319502
1.73237884
1.729834199
1.778326869
1.836841106
1.773406982
1.784495354
1.773290515
1.748203993
1.73825109
1.770324588
1.741792083
1.798453212
1.75904727
1.825348735
1.809858084
1.781616926
1.816785455
1.863324404
1.764566422
1.822302818
1.811451435
1.759003758
1.796193242
1.832448244
1.763018608
1.738634706
1.789736032
1.762442708
1.811781526
1.790297031
1.777620673
1.709111571
1.814926386
1.770989299
1.807124972
1.78651011
1.790701628
1.804635525
1.769479871
1.744949341
1.78956461
1.779828191
1.793941736
1.752462387
1.773859143
1.791315436
1.724279404
1.870617509
1.820663214
1.792544961
1.847544312
1.820129752
1.842281818
1.7915411
1.78051281
1.750131249
1.761728525
1.796734691
1.773303747
1.770261407
1.767704248
1.785467386
1.805023909
1.783299088
1.762841225
1.773861766
1.782013178
1.736781597
1.767447114
1.835500002
1.830091953
1.805235624
1.76558578
1.767110944
1.78568995
1.822864652
1.790990472
1.765922785
1.804302216
1.762527823
1.717495322
1.809667468
1.757267237
1.709952712
1.788189292
1.815073609
1.814404488
1.784471631
1.790833235
1.773138762
1.813224316
1.745744348
1.806097865
1.78181076
1.803476334
1.740357518
1.768202901
1.763989687
1.769922853
1.749968886
1.783967733
1.790621161
1.742400885
1.733207107
1.669102907
1.716647625
1.894717097
1.699531913
1.83380568
1.821540952
1.740623832
1.774942398
1.784387708
1.795068502
1.756669641
1.755623698
1.77823627
1.754664898
1.739325523
1.740626693
1.779066801
1.843583584
1.778349757
1.772367716
1.774292469
1.757384419
1.739676118
1.763456106
1.757956624
1.758970976
1.768064499
1.827554822
1.813092589
1.776244879
1.823301196
1.874700308
1.753043771
1.808381319
1.790737867
1.779690742
1.792530537
1.828989267
1.766182899
1.749395132
1.776619911
1.75745976
1.794055581
1.775948644
1.773721695
1.725883484
1.816943169
1.776539087
1.782462239
1.774524331
1.794451952
1.802069068
1.75915432
1.766300678
1.795148492
1.78206265
1.79803431
1.759733319
1.756918907
1.803876162
1.723282337
1.849265695
1.804521322
1.791374445
1.861866593
1.831695557
1.844729662
1.783369184
1.77624476
1.742089272
1.768754601
1.800282836
1.76910305
1.780173898
1.780000329
1.798273087
1.827898145
1.770675778
1.7629807
1.771352887
1.801238418
1.757091641
1.772949576
1.839727879
1.844424367
1.800356507
1.775013447
1.777177572
1.789765954
1.813764572
1.790219307
1.767879605
1.822091699
1.764996529
1.729930401
1.809737325
1.77670145
1.708022714
1.802429795
1.824793696
1.80850172
1.796114922
1.80181241
1.753078103
1.793902278
1.731233954
1.809260249
1.75728476
1.799727798
1.741918683
1.758678675
1.746808529
1.770336866
1.76363194
1.773808122
1.778096914
1.744391084
1.728540421
1.685955048
1.73235023
1.875542521
1.700371027
1.829997659
1.811110258
1.736810684
1.771073103
1.777969241
1.789474845
1.760679245
1.756786227
1.778034568
1.749371171
1.752336264
1.732072473
1.786868811
1.8358953
1.771417141
1.768450737
1.775284529
1.758667469
1.749246836
1.75420785
1.768147945
1.799130797
1.755389929
1.824895024
1.813396692
1.780890822
1.823539495
1.880443454
1.750199318
1.807018757
1.8037045
1.765599728
1.794870734
1.827011347
1.784190059
1.745132208
1.788496614
1.762832403
1.809393764
1.792065144
1.769131422
1.726857066
1.822003961
1.788472652
1.798526287
1.791210055
1.792801976
1.796894073
1.746893525
1.771986365
1.776138783
1.782712221
1.792756915
1.760664821
1.756180763
1.786924243
1.713526964
1.862768292
1.796703458
1.789745808
1.865291834
1.830977321
1.843965411
1.7804178
1.789004803
1.73613286
1.750981688
1.795301437
1.760044456
1.786653876
1.757157326
1.797311783
1.804896951
1.791824937
1.76044488
1.769333959
1.801717758
1.748093247
1.782838702
1.82484448
1.831033111
1.810556293
1.779892921
1.773970008
1.785015225
1.825018048
1.770679235
1.760596991
1.805820704
1.766981125
1.730026603
1.805577397
1.756111145
1.710201144
1.795153856
1.812715769
1.795947075
1.794783711
1.78531158
1.75183332
1.802634001
1.732803702
1.804207563
1.78094542
1.79880178
1.743328214
1.762524486
1.755319715
1.737175703
1.756453514
1.783966422
1.7916013
1.775579453
1.735193491
1.676273584
1.728881359
1.881023049
1.692276835
1.844020247
1.811707973
1.74302721
1.769252181
1.787262082
1.81101048
1.768687129
1.750866771
1.785940289
1.753847241
1.743584871
1.72391212
1.786608219
1.840806246
1.782270193
1.759289145
1.777478218
1.734484434
1.743021488
1.7479074
1.745824695
1.802852273
1.75920403
1.803722143
1.805288792
1.775186419
1.818883419
1.864943862
1.74732101
1.80388844
1.796020031
1.78725791
1.797531962
1.837930322
1.772655249
1.728413343
1.779774904
1.751310945
1.803641438
1.795248389
1.781047344
1.73781383
1.828094482
1.783483028
1.784200311
1.781165361
1.791898489
1.82373035
1.757082462
1.764032006
1.782800913
1.780516863
1.813812256
1.75254941
1.760616541
1.7975806
1.702088594
1.857793093
1.811003685
1.787267566
1.858488917
1.830852866
1.82784009
1.789891124
1.789552808
1.748072624
1.757250786
1.82145071
1.744544148
1.778648853
1.779206634
1.78099525
1.803392529
1.780844688
1.763363004

==> trainlossAnalogRotRCDSNR1e04.dat <==
2.32534647
2.34725523
2.297323942
2.297773838
2.319027424
2.339846134
2.321549654
2.287678242
2.308177233
2.314056158
2.265601158
2.271169186
2.256242752
2.210548401
2.260581255
2.246189833
2.241370916
2.236602783
2.204391241
2.202207565
2.213716269
2.190415859
2.179291964
2.165536165
2.225289583
2.225308657
2.183166981
2.200510263
2.206733704
2.150226593
2.175889492
2.151893139
2.154068947
2.166545868
2.149405479
2.126120329
2.082867146
2.130173206
2.099058867
2.159877777
2.153366327
2.139435291
2.068175793
2.125952005
2.064887285
2.086593151
2.066858053
2.057738066
2.089920759
2.059090137
2.06884408
2.038678408
2.040486097
2.065772057
2.036236048
2.049553156
2.057028532
2.01058054
2.04821682
2.034431934
2.021053553
2.044887781
2.008023024
1.994853377
2.020246506
1.92550528
1.941028476
1.956101179
1.980717421
1.98322928
1.94070828
1.922228456
1.890962601
1.902063251
1.903268933
1.865793467
1.877100825
1.952239275
1.880171895
1.904918909
1.961979032
1.936911106
1.913325191
1.906448483
1.859857202
1.867153883
1.910042524
1.835635781
1.825288415
1.880402803
1.82753849
1.788860202
1.878985167
1.855105639
1.799675226
1.830719829
1.837353826
1.837579012
1.783335209
1.787359595
1.749077439
1.822515488
1.754682302
1.798872352
1.801899791
1.815644026
1.735636115
1.777598619
1.744054437
1.785906792
1.79003346
1.790892839
1.813480854
1.7623353
1.73751545
1.707077265
1.698725581
1.929997444
1.724506617
1.847051382
1.785399795
1.697981
1.717803717
1.759036541
1.743345022
1.696926355
1.769417405
1.697514653
1.693181992
1.70764792
1.698631763
1.760417938
1.788255811
1.737777829
1.740164518
1.716589212
1.648724079
1.635800004
1.653566957
1.625205755
1.658271313
1.705186367
1.720545888
1.712788343
1.68785584
1.709627628
1.806713462
1.598305464
1.673112392
1.655326724
1.662880659
1.721818209
1.726512313
1.647431254
1.521573067
1.687642455
1.591477513
1.702439785
1.671657085
1.638141513
1.527127385
1.716501832
1.675013542
1.612789512
1.608083129
1.656064749
1.661292076
1.548023105
1.586729527
1.647918105
1.602452397
1.652683854
1.530640006
1.557991266
1.63339901
1.552072763
1.765013814
1.633203745
1.626290917
1.770436645
1.675724268
1.665334344
1.638534188
1.574526548
1.545435905
1.590135098
1.637249351
1.577549219
1.556803823
1.601096034
1.581004381
1.575059056
1.581739545
1.536596298
1.514571667
1.606091619
1.51355195
1.527143717
1.591352582
1.644205332
1.614311695
1.586198926
1.54781127
1.525279284
1.564175963
1.529346943
1.488992691
1.570673704
1.508980632
1.466141582
1.57590735
1.551164985
1.463356018
1.553961754
1.54721868
1.543341875
1.522577405
1.506031275
1.44448173
1.561025143
1.41980648
1.541276932
1.479706764
1.527888179
1.421710134
1.469487071
1.42353487
1.481950045
1.435390353
1.448268414
1.496009231
1.420084238
1.391740918
1.356225967
1.380779982
1.66204679
1.408554554
1.572998047
1.491583943
1.366671085
1.41910243
1.402894616
1.484982014
1.405530334
1.454335809
1.402434111
1.412958741
1.415875912
1.367415786
1.444693446
1.538474083
1.445159316
1.453448176
1.383506894
1.379655242
1.335478783
1.396081209
1.385669708
1.415600538
1.418348074
1.476196647
1.449740529
1.394352674
1.443452597
1.577086926
1.347684026
1.440897584
1.437161207
1.40854764
1.480083823
1.504572034
1.366923571
1.304237962
1.403540015
1.347899675
1.436405182
1.478127003
1.345855355
1.263677239
1.429836392
1.40906322
1.38511157
1.366507769
1.364623308
1.448883057
1.333832502
1.305014014
1.41209507
1.389637947
1.366409063
1.316628814
1.317025542
1.353957534
1.310989261
1.482508421
1.391379952
1.365320802
1.504228354
1.404211998
1.413649797
1.388738394
1.344872594
1.286362171
1.330910206
1.404204369
1.329094768
1.295650363
1.315917611
1.28742075
1.355470777
1.306544423
1.233672261
1.26932776
1.435355544
1.301849961
1.27300787
1.389314651
1.429188848
1.365234494
1.334968805
1.309984803
1.314635873
1.378791213
1.298445463
1.289753437
1.344027519
1.290926456
1.249732018
1.399089336
1.338211894
1.194729328
1.319613099
1.354777813
1.305829406
1.29354465
1.311487913
1.221495509
1.362247348
1.181582808
1.331630707
1.246341348
1.295177817
1.180787683
1.275965929
1.229908943
1.272987962
1.181845665
1.291278601
1.307437301
1.19328177
1.227217674
1.099411249
1.194398046
1.371252656
1.208336353
1.401334047
1.38635993
1.172947645
1.237777114
1.225768805
1.321102023
1.21149075
1.249900341
1.239619255
1.230562091
1.242577076
1.214756131
1.281086326
1.353881955
1.270620465
1.292970657
1.258302569
1.149202585
1.211724639
1.192001343
1.173551202
1.302330017
1.276762962
1.302325726
1.326717019
1.226177812
1.342613697
1.446963549
1.169214487
1.302948833
1.260544419
1.243296862
1.312421679
1.363779783
1.242858529
1.162722349
1.244899988
1.171960592
1.270542622
1.324376941
1.230354071
1.114645123
1.322297096
1.293443561
1.192325473
1.246383786
1.264802456
1.26498127
1.124881387
1.162937641
1.278227568
1.235488653
1.204844832
1.171619415
1.19167459
1.289399266
1.117188454
1.406323075
1.247391343
1.245700121
1.344266891
1.322962403
1.28680861
1.236993551
1.154189467
1.15227437
1.235671163
1.285660744
1.228085995
1.220220923
1.237203002
1.236572504
1.250030041
1.208181143
1.148262978
1.186050177
1.270488739
1.193506837
1.189487576
1.301534057
1.321031928
1.282876372
1.234318495
1.201099396
1.201892734
1.277896643
1.184042931
1.18073976
1.24386096
1.192272902
1.129264116
1.225916266
1.210242391
1.108077288
1.235524058
1.244885206
1.196734309
1.203146338
1.182783484
1.119538307
1.264412761
1.138622046
1.249796152
1.202070832
1.227669954
1.068384767
1.193110466
1.130710721
1.138384342
1.119291902
1.167838573
1.219385028
1.132319808
1.153182507
1.00747788
1.094406843
1.434358954
1.124245763
1.305199981
1.308772922
1.092047095
1.162271857
1.184399128
1.241182685
1.097272038
1.213723063
1.144719243
1.12678349
1.164342284
1.10909605
1.187670112
1.260158062
1.235482812
1.20505178
1.203113079
1.124374866
1.115195274
1.10665381
1.121278524
1.205751061
1.197964072
1.232590079
1.259371042
1.151861429
1.257673025
1.381761074
1.122159243
1.191340208
1.174755454
1.166751266
1.255809069
1.344743967
1.125972986
1.049642205
1.178468347
1.138136864
1.212918878
1.198271275
1.143286705
1.008426309
1.287986159
1.240314722
1.126537919
1.19542563
1.170257449
1.222235918
1.044487834
1.100643635
1.187211514
1.161292195
1.148794651
1.09837234
1.11472249
1.186828136
1.077043176
1.314748287
1.176531434
1.190660596
1.260707021
1.221009493
1.238979459
1.183774829
1.115145445
1.076119184
1.172904849
1.217294812
1.134335876
1.161545634
1.156151295
1.139823556
1.178863525
1.153173089
1.083717465
1.09772563
1.205123663
1.133355379
1.128462076
1.218516469
1.247187257
1.234829307
1.173729062
1.116472244
1.137580991
1.184911013
1.125873923
1.113740802
1.21124208
1.140699267
1.05663991
1.200085998
1.127454281
1.016989112
1.194793701
1.185643077
1.152315259
1.15183568
1.131172776
1.053418517
1.20595789
1.061876655
1.207791448
1.103069067
1.131852388
1.013782024
1.122365475
1.092384815
1.094489574
1.053319097
1.087937355
1.140382409
1.034203053
1.071604133
0.940221906
0.977505922
1.381196141
1.069687247
1.262964606
1.250110507
1.05758214
1.104158998
1.110508084
1.16769588
1.038555503
1.098151326
1.090102553
1.062875509
1.095736384
1.046005249
1.146273494
1.224506855
1.159286261
1.176818371
1.09682858
1.06018436
1.062224746
1.042147517
1.070612192
1.108757138
1.139167309
1.181335092
1.205570817
1.121779203
1.175659418
1.338131189
1.052679539
1.159611106
1.13743341
1.127967834
1.189289927
1.221913815
1.064045072
1.020738602
1.128165364
1.053250313
1.164740205
1.172075748
1.091367245
0.987155974
1.214247465
1.151771307
1.09368968
1.110489011
1.132560134
1.185019612
1.030869722
1.053925395
1.144990444
1.120588183
1.076721787
1.064144969
1.034500718
1.136693001
1.035526991
1.295631289
1.186468005
1.119998932
1.273407578
1.200367808
1.205071568
1.142533422
1.078119397
1.011996984
1.12660706
1.144293308
1.109570146
1.078551769
1.071786165
1.115612388
1.131664991
1.085983634
1.075919271
1.056873322
1.187392354
1.076825023
1.080902338
1.190276861
1.189338923
1.220862627
1.12513423
1.072877288
1.086545944
1.154286385
1.068454385
1.076490164
1.137995958
1.116052151
0.99336797
1.166644335
1.086351156
0.962019861
1.158377171
1.152519941
1.107905269
1.123271346
1.08698225
1.005860567
1.200606227
0.959257364
1.190690756
1.074360013
1.112216473
0.968574941
1.098012567
1.008609533
1.023945928
1.024376392
1.063089967
1.112723589
1.027876496
1.002160788
0.887806535
0.948874593
1.238229871
1.038498402
1.189443231
1.205020666
1.000164986
1.069237351
1.062526941
1.113283873
1.021484971
1.074213266
1.057910442
1.034077883
1.023313761
1.008415699
1.087315321
1.211461425
1.143217921
1.104059339
1.083688736
1.017098665
1.018529534
0.971026361
1.00588727
1.128094673
1.10456717
1.149581075
1.152380228
1.043438435
1.181314349
1.298788667
1.022344112
1.125680089
1.141715288
1.090166211
1.179977655
1.207823157
1.055520892
0.941843212
1.06855309
1.046737313
1.132999659
1.157140613
1.058959246
0.946242809
1.192950606
1.105781317
1.033046246
1.08428359
1.068813443
1.15767777
1.000421882
0.999740422
1.120740533
1.076905251
1.065256119
1.003309131
1.012120247
1.101741195
1.012793064
1.244779348
1.111827016
1.09568882
1.206676602
1.142845392
1.148947239
1.114916921
1.07659483
0.988061965
1.07766366
1.128011942
1.062332869
1.06453383
1.044498801
1.094640493
1.119144678
1.068079233
1.028850675
1.048892021
1.160793781
1.044084787
1.025190115
1.179391503
1.18195343
1.132376194
1.092514396
1.071464419
1.092614889
1.119059563
1.055286288
1.070626497
1.108543634
1.060247779
0.993100703
1.179388285
1.072964072
0.958913684
1.115488291
1.129149079
1.100080729
1.113008022
1.082346439
0.989071131
1.157526851
0.98468107
1.145940185
1.023278475
1.044963121
0.970948339
1.094665051
0.983256578
0.975025654
1.007652879
1.054764628
1.119778275
0.941830516
0.982070565
0.871434271
0.937468469
1.236163974
0.979798555
1.179988861
1.179524183
0.970217228
1.027989745
1.047766089
1.102499127
0.948776305
1.040159225
0.993494034
1.004640222
1.018317938
1.00484395
1.061024904
1.208975911
1.066406608
1.091614723
1.074705005
0.972275794
0.996347785
0.975352824
0.97558558
1.085165501
1.085200787
1.099834085
1.197806001
1.01452601
1.144984126
1.287778854
0.99698931
1.110060573
1.061299324
1.064524651
1.102977157
1.22469759
1.015893221
0.934444547
1.066986322
1.024844766
1.081561446
1.139564872
1.05919838
0.90406841
1.144246459
1.071292996
1.035112262
1.07065022
1.071918011
1.092143416
0.977477729
1.005131364
1.087991714
1.079218984
1.066804647
1.00023973
1.018953562
1.069077492
0.953482151
1.260553598
1.127220988
1.078991055
1.199431419
1.112273097
1.165309072
1.115429759
1.02086091
0.953814685
1.077030897
1.085847378
1.064895749
1.022102356
1.029097199
1.086953282
1.10122478
1.033580065
0.991973698
0.995559812
1.158940673
1.016021252
1.00667429
1.133447528
1.147954464
1.145941854
1.086842418
1.020379901
1.054776192
1.137185216
1.036466002
1.053882241
1.110325217
1.026190519
0.995890439
1.127393484
1.06602037
0.958751202
1.081193089
1.108342409
1.065077424
1.06742692
1.049521804
0.96194768
1.144033074
0.954792023
1.168082595
1.044420123
1.035711646
0.96202898
1.027300119
0.9669801
1.005331039
1.002292156
1.038468003
1.068554997
0.959817648
0.94138974
0.837701857
0.915720165
1.187388897
0.99712497
1.137754202
1.164409518
0.958682537
1.003155947
0.97247678
1.075843096
0.930806816
0.986106455
1.038680434
1.00899303
0.971119404
0.963933945
1.057431698
1.178382635
1.062555671
1.075796962
1.022777557
0.952971041
0.975122213
0.935162425
0.958912134
1.079941511
1.088764191
1.100746632
1.099140286
1.058613658
1.12275517
1.286132693
0.977312148
1.093601108
1.073893547
1.009249687
1.107999325
1.176837206
0.984813213
0.933065414
1.05615449
1.038459063
1.098918557
1.116511822
1.025625587
0.903623819
1.154385328
1.103654742
1.014945626
1.065336347
1.041380763
1.109907985
0.982681632
0.953867495
1.076454401
1.042037845
1.05394721
0.996389031
1.005861521
1.075233698
0.959382951
1.207235336
1.09008193
1.077031732
1.17204392
1.098045588
1.131237268
1.085148215
1.021462798
0.949874282
1.057965398
1.071945548
1.043527603
1.033171892
0.999706745
1.054423571
1.095158219
1.048076391
1.016524792
0.970639408
1.142277956
0.995473146
1.027946711
1.118979454
1.135002732
1.142335653
1.034771085
1.004644871
1.006170869
1.141915441
1.00926435
1.034967065
1.088099003
1.036015749
0.964472055
1.083145142
1.008967042
0.92956835
1.087278485
1.12063098
1.089090705
1.053081989
1.016674995
0.971048594
1.115193248
0.963584781
1.08854425
1.009012699
1.061827302
0.923958123
1.013192296
0.943720043
0.964687228
0.974321783
1.018737555
1.041020989
0.957175851
0.928159595
0.83518523
0.934639096
1.225003481
0.983908057
1.144184947
1.122541785
0.971523285
0.995168865
0.983284831
1.074975014
0.990880668
1.00072217
1.007623553
0.953476608
0.977935672
0.917096496
1.042072296
1.155095458
1.102001667
1.070285678
1.030309439
0.975697815
0.984877229
0.949150324
0.971613824
1.046772361
1.0527637
1.091349721
1.112820268
1.007780313
1.090236902
1.215370297
0.950719535
1.094136834
1.093099117
1.037684798
1.117691755
1.172127128
0.993740737
0.925487339
1.076928973
0.986259222
1.078175068
1.087348104
0.988384962
0.89887017
1.159229755
1.108041525
1.039080739
1.065399289
1.052532554
1.074768543
0.975218296
0.956446528
1.073284149
1.030841947
1.019914031
0.983000576
0.963029981
1.055921316
0.941106081
1.203803539
1.073442936
1.048561335
1.165896893
1.11125946
1.122371316
1.054336905
1.007548809
0.922173023
1.104484797
1.07175684
1.049214721
1.05910933
1.03147018
1.064178348
1.091808319
0.990184486
0.999511421
0.964945078
1.115219831
0.998126507
0.980065465
1.07626164
1.145614028
1.150829077
1.0534935
0.99263978
0.979955435
1.103450179
1.011661172
1.042547584
1.067301512
1.02826786
0.980182648
1.090875506
1.033891797
0.924237847
1.052565455
1.121776819
1.046621561
1.060110807
0.956638277
0.963709474
1.092734218
0.944517076
1.088000655
1.012895346
1.038607121
0.931741595
1.045656323
0.954083979
1.027850389
0.945564806
0.999940515
1.051047921
0.933394313
0.90593636
0.828437567
0.905616462
1.179072261
0.988109648
1.15025568
1.144231915
0.911693335
1.000515938
1.001351714
1.063165903
0.948621154
0.995079577
1.011420727
0.97380954
0.987046778
0.950943232
1.023917556
1.106596828
1.086073995
1.044350266
1.045477629
0.941196203
0.952795982
0.943081796
0.944887757
1.053424597
1.065145612
1.060836315
1.09921658
0.982978344
1.112358809
1.238152742
0.991510212
1.074244738
1.067998528
1.043089628
1.104907274
1.156145096
0.99205339
0.937904894
1.016495824
0.990486145
1.071308851
1.098962665
1.017807603
0.875208676
1.146824479
1.061853528
0.98115772
1.039142251
1.03082633
1.101583362
0.945880234
0.966365218
1.027026892
1.041939974
1.003407955
0.973772466
0.982773483
1.036459684
0.959397852
1.197339535
1.102159739
1.066373706
1.15266645
1.146819711
1.138866305
1.068147302
1.000098109
0.913433075
1.044272184
1.075283647
1.008209586
1.046268582
0.990620196
1.0375489
1.069391012
1.019689918
0.944315076
0.944132268
1.083476663
0.98262912
1.019449711
1.110173225
1.104429841
1.145860672
1.060509205
0.987364233
1.00291574
1.065961361
1.023094654
1.000153661
1.06852591
1.028832793
0.965614736
1.119259238
1.014047384
0.905037522
1.087967873
1.086391449
1.042041779
1.049497843
1.036262393
0.919623256
1.112907052
0.936810017
1.069734216
1.001570344
1.038740158
0.920153201
1.01532948
0.953435719
0.987069547
0.955570757
0.989273906
1.025370359
0.908429623
0.928672373
0.813814759
0.88792938
1.169309616
0.938246548
1.106500268
1.128679276
0.92677176
1.001383543
0.98694694
1.047219634
0.96526134
0.969083786
1.009448767
0.957648158
0.990009248
0.907515168
1.029929042
1.114757895
1.06507194
1.086540461
1.031104088
0.914604485
0.96178484
0.920790076
0.967108607
1.046558857
1.02761066
1.055546522
1.156336308
0.97972852
1.100560188
1.224144101
0.926949978
1.080047727
1.060773134
1.005718589
1.12887764
1.188459635
0.988246679
0.889410079
1.017013192
0.965848804
1.0613873
1.095524192
1.004631519
0.903660417
1.155325651
1.072674274
0.990474343
1.033353925
1.051552892
1.078525662
0.954607308
0.942577422
1.050944924
1.042215824
1.037911534
0.983781695
0.977770567
1.018418312
0.944577575
1.191148639
1.056156993
1.072393656
1.163070083
1.104590774
1.119476318
1.049863338
0.994852006
0.940350831
1.0477705
1.087034345
1.033822775
1.027001262
1.004621387
1.035553575
1.078160763
1.024760246
0.979879081
0.941745222
1.102306843
0.955290854
0.971041203
1.092666388
1.138283372
1.117795587
1.052924514
0.990890801
0.989483356
1.067404747
0.979532361
1.014611006
1.063638449
0.998918176
0.947681189
1.110248685
1.023982882
0.868864715
1.07568419
1.109082699
1.054188848
1.037464619
1.012270331
0.966979623
1.115045905
0.917221069
1.094343662
0.980335057
1.017660975
0.920316994
0.985854089
0.934396684
0.965075612
0.925296247
0.956457675
1.030411601
0.911889434
0.923198521
0.803411961
0.868800998
1.192867279
0.944064319
1.121136665
1.10317564
0.906331003
1.000123262
0.980159044
1.036262989
0.924533844
0.989766479
1.043147683
0.985015571
0.951314628
0.911208808
1.009309053
1.137207508
1.026431084
1.076306105
1.015123248
0.933887959
0.936878145
0.927806199
0.945877671
1.042519927
1.038856387
1.069218278
1.114667177
0.986715972
1.131509066
1.225019813
0.958869278
1.064428449
1.07172215
1.032608747
1.095602036
1.154038668
0.967251062
0.903957367
1.006418109
0.958192527
1.062555075
1.069935799
0.984758437
0.901880264
1.120493174
1.039097309
0.953377962
1.020983696
1.011237741
1.073392391
0.946089447
0.941602826
1.050102592
1.046377659
1.015049338
0.966799855
0.99961561
1.009554744
0.940877199
1.201301455
1.065618515
1.05739069
1.158880711
1.11320138
1.137726545
1.073070884
0.976893365
0.908796668
1.004481554
1.052973747
1.022170067
1.007764935
0.994700789
1.030479431
1.087517381
1.03147006
1.009399533
0.952132106
1.081086397
0.975729764
0.999362767
1.106939316
1.119688153
1.123995066
1.053719401
0.978360355
1.00525713
1.081709743
0.984407902
0.996038258
1.070232987
1.01785326
0.946931839
1.090453982
1.02959013
0.918648839
1.045575142
1.093854547
1.025652528
1.045039296
0.990126312
0.92716819
1.067759275
0.95729357
1.081012964
0.993852735
1.012963891
0.899144769
0.997403324
0.947157204
0.962993801
0.946587503
0.966861665
1.024487734
0.909425259
0.891440988
0.845951319
0.856718302
1.232630849
0.956574619
1.11873126
1.105331182
0.92629981
0.958377004
0.956520379
1.038848758
0.915910482
0.944426
0.99705404
0.966720521
0.966722131
0.934551299
1.032072544
1.121329427
1.021311164
1.054124594
1.033877492
0.943624973
0.948758006
0.947078049
0.937831759
1.039152503
1.010268927
1.0759027
1.146254063
0.962649405
1.10959506
1.228475809
0.956774712
1.049468279
1.05541265
1.029543638
1.063076496
1.149524689
0.988113463
0.93775326
1.008033991
0.956406355
1.025434136
1.09168756
1.033678174
0.895838022
1.121770263
1.057818055
0.978088319
1.041633964
0.994524956
1.069308162
0.944013
0.908462524
1.06431365
1.041777253
1.029384375
0.936059475
0.991428852
1.023181915
0.953937411
1.197562099
1.035998464
1.065556169
1.148960352
1.054555535
1.122166514
1.055082321
1.029022932
0.905418217
1.029242754
1.072148561
0.999511898
1.004626513
1.008925676
1.060472965
1.052062631
1.03305757
0.979376078
0.987613857
1.117619753
0.998788834
0.981985986
1.10153091
1.113130569
1.098792911
1.05530405
0.99508214
0.996139765
1.106231928
1.001111388
1.012322187
1.062208772
1.00904274
0.960481763
1.0641011
1.050119758
0.912804246
1.05314827
1.109111786
1.040484905
1.033382773
0.988942623
0.925418317
1.096722603
0.905220509
1.121107459
1.006596923
1.026580334
0.926409066
0.960493684
0.927422285
0.963317692
0.945241094
0.998151064
1.000323415
0.902524173
0.927520633
0.823334396
0.871244311
1.177692771
0.961901605
1.104774952
1.110537529
0.911854267
0.97763437
0.987837315
1.057380557
0.918063283
0.963667452
1.007439613
0.98072964
0.986701787
0.919862449
1.057339668
1.151924253
1.03873837
1.039509058
1.020259023
0.908758938
0.963078618
0.926494122
0.954975188
1.066367388
1.061371207
1.054355979
1.103045464
0.975859106
1.11715126
1.259079576
0.986540616
1.047578931
1.052211523
1.020849347
1.076331973
1.153217554
0.97985208
0.903465927
1.04706037
0.925181627
1.071474433
1.104446888
1.003702521
0.880532205
1.078151584
1.080074191
0.977535188
1.038739324
1.007681608
1.104263544
0.944628954
0.923163295
1.041800022
1.037155867
1.050096869
0.977521837
0.957950652
1.035288215
0.943918288
1.208302617
1.058470011
1.037169456
1.12302959
1.109724045
1.111498713
1.088697433
1.019952774
0.905557692
1.005910039
1.069247484
1.027848482
0.993705153
0.973331988
1.033414841
1.055785656
0.970478296
0.942355394
0.982992411
1.13791585
0.978681386
0.999624491
1.108107805
1.088084102
1.106021523
1.056881309
0.974580765
1.006406307
1.107495666
1.018004656
1.009073257
1.029604554
1.026895285
0.915447831
1.08123374
0.992278397
0.936682582
1.057497382
1.043371558
1.059986949
1.03766346
1.009038687
0.978294671
1.097877502
0.933541119
1.093202353
1.013899207
1.016367197
0.945155263
1.005744457
0.950367689
0.967113197
0.914236009
0.988099456
0.997979224
0.917979062
0.954245031
0.816981018
0.882037163
1.17207706
0.939221621
1.09434998
1.121685624
0.920844853
0.981007457
0.954752803
1.021683574
0.934934735
0.970945656
0.999292195
0.953995705
0.992880642
0.920513928
1.027547002
1.100525856
1.032785416
1.055685401
1.014244676
0.917647898
0.954256475
0.910737038
0.930011928
1.06058526
1.047080159
1.099609137
1.106768012
0.98595953
1.10594666
1.233980894
0.980830967
1.067284107
1.056050658
1.039495826
1.145040393
1.171002626
0.972128391
0.889496386
1.00242877
0.955347002
1.042017579
1.062357903
0.994566321
0.896450281
1.128712416
1.049557209
0.96865654
1.038647413
1.032019019
1.055353761
0.944393575
0.939385831
1.018625021
1.021316409
0.998971939
0.944644451
0.947818458
1.014603376
0.927653253
1.223106384
1.070521593
1.078824401
1.139578104
1.089880347
1.097870111
1.069678307
0.976867735
0.885891438
1.008917332
1.07643199
1.061809659
0.993789613
0.98666209
1.034436107
1.055298686
1.022667408
0.969760001
0.965909779
1.127194166
0.973463356
0.98053211
1.088105679
1.115950584
1.139450908
1.014520526
0.989991963
0.990382195
1.050187588
0.992696047
1.013267756
1.067895055
0.989289641
0.918312848
1.075753689
1.028714061
0.885171056
1.071367025
1.087822914
1.033349991
1.062240958
0.977966249
0.961217105
1.082272172
0.921552002
1.056233764
1.005533218
1.037061453
0.921697915
1.00146091
0.966686845
0.937950909
0.934344351
0.973170519
0.999097884
0.888016343
0.91067183
0.816371322
0.872353196
1.233757138
0.933103144
1.148787856
1.120705962
0.887251139
0.980720758
0.979300618
1.049286723
0.910301328
0.968967319
0.995787203
0.937496662
0.957556307
0.927458405
1.009770036
1.127765656
1.063948512
1.067129493
1.031237721
0.92505765
0.972252131
0.913755178
0.935942829
1.031746507
1.04479146
1.059734821
1.103448391
1.00831151
1.114247918
1.246072292
0.953610301
1.051263213
1.035447001
1.010564446
1.10340035
1.177996635
0.984319389
0.942942679
1.010320187
0.960473239
1.063769102
1.119834781
0.969956577
0.887512565
1.113048196
1.06333518
0.976709902
1.054854274
0.998255849
1.071146965
0.937361717
0.921096623
1.044854641
0.993369877
1.012468457
0.95136869
0.960561633
1.02986598
0.912182927
1.184628129
1.062891245
1.056277752
1.140696287
1.100941539
1.086196184
1.05407238
0.991421819
0.930494726
1.01226902
1.101879358
1.010034204
1.008587241
1.018399596
1.026195884
1.038804889
1.005067587
0.956018865
0.953901708
1.106607437
0.953946888
0.9576177
1.109708905
1.130127311
1.103075385
1.040261269
0.983191729
0.95997709
1.091676354
0.990491748
1.014529943
1.084474683
1.039063334
0.913961053
1.073246002
1.003358245
0.89748323
1.08701396
1.082103968
1.030365825
1.038256764
1.004533172
0.923645735
1.070846558
0.90545702
1.084860444
0.983577967
0.999406636
0.902640104
0.991014063
0.94968009
0.961267412
0.938085377
0.976278663
1.046854019
0.908419132
0.910072505
0.822346449
0.901838243
1.161892056
0.962338209
1.111059666
1.09534955
0.937231243
0.993479371
0.988467932
1.019711852
0.923077106
0.947408438
1.008071423
0.997683823
0.979434788
0.913263142
1.029078245
1.163432002
1.048865199
1.041966677
1.048328996
0.900621831
0.936957836
0.929542601
0.952397645
1.027483225
1.038446903
1.073945761
1.064388156
0.986992478
1.136873722
1.205837488
0.962792456
1.046670914
1.026768804
1.02153945
1.098596454
1.176783204
0.953871012
0.902872682
1.030823112
0.971583724
1.078409791
1.055737853
1.000525475
0.853336811
1.102668047
1.055921435
0.962355673
1.012718678
1.024270296
1.046623945
0.946322143
0.918052137
1.032255292
1.032440543
1.028892398
0.955497622
0.947748959
1.033202291
0.927723944
1.221074581
1.039812326
1.010650158
1.153211355
1.098873615
1.103167534
1.040605545
0.994065642
0.909950674
1.009157658
1.057700157
1.001350164
0.978667319
0.991212547
1.014075875
1.041582108
1.013583064
0.936407208
0.924360573
1.096188545
0.974942267
0.965581715
1.091373444
1.148018003
1.096690655
1.048092961
0.994108975
0.989764929
1.093982697
0.997538984
0.997020721
1.092142344
1.031993866
0.946912467
1.064969897
1.034824967
0.923943579
1.079339623
1.102178812
1.047240853
1.043270826
0.977432132
0.93506813
1.090567231
0.938691735
1.073334932
1.01175797
1.052933455
0.909002781
1.020364642
0.941052675
0.96444267
0.92129916
0.959854484
1.012483597
0.907189429
0.931284547
0.80977577
0.874985993
1.151733398
0.948372483
1.111377597
1.120010972
0.909170747
0.983618379
0.961318851
1.013053894
0.917821944
0.954382241
0.991042495
0.976032794
0.956165969
0.913291335
1.035709023
1.128033876
1.048888087
1.026450515
1.024954557
0.947655261
0.948716819
0.920060396
0.933608055
1.023228645
1.013888478
1.070742607
1.095121861
0.955416501
1.109873176
1.241190434
0.957065046
1.052232146
1.040328264
1.015801787
1.086658239
1.173580408
0.948068559
0.898093879
1.026587725
0.949411869
1.027527928
1.080848336
0.974816501
0.860684872
1.114592195
1.0372262
0.951617181
1.021772027
1.035214305
1.079062939
0.951876581
0.944219053
1.017147899
1.044988632
1.03841722
0.93681699
1.008568406
1.009430408
0.956341624
1.198987961
1.080933094
1.053770065
1.167315483
1.085520744
1.130265832
1.047604918
0.980490208
0.879664242
1.032420874
1.054402351
1.005436301
1.012627602
0.975415468
1.015392303
1.038564444
0.979271233
0.949147999
0.93979311
1.086604238
0.983270168
0.960406363
1.078998089
1.106681943
1.101437688
1.047570109
0.960323155
1.000551224
1.112872601
0.976751804
0.995222867
1.043695807
1.00165534
0.935515165
1.094961524
1.000835061
0.897198856
1.062158942
1.053248286
1.009866714
0.990531802
0.978276074
0.931040883
1.082944512
0.909023166
1.061891794
0.972596765
1.000478745
0.967705905
1.010859728
0.944645464
0.98322314
0.919541478
1.002063274
1.032395601
0.87196213
0.904498398
0.838328004
0.902176321
1.159988165
0.926832139
1.096258283
1.136555076
0.925306439
0.975518584
0.965917528
1.038588285
0.945916712
0.996665418
0.996144116
0.965631247
0.943100691
0.931637645
1.045504212
1.11818254
1.036337495
1.033416033
1.033895135
0.934848011
0.945521295
0.945134938
0.929436028
1.008594155
1.038327098
1.072975636
1.12241292
0.974867404
1.116872668
1.24471736
0.942990541
1.033749223
1.028990626
1.038389921
1.072716951
1.165376663
0.973043978
0.878161609
1.007613182
0.953322947
1.045737982
1.069766998
0.993219078
0.885882795
1.11064887
1.033944845
0.946325541
1.045910001
1.022511482
1.045485616
0.967191577
0.950011551
1.029726028
1.035557747
1.015469909
0.955601513
0.954856634
1.006960988
0.926055968
1.201338768
1.064713717
1.040198803
1.1231215
1.089464664
1.10091722
1.063531637
0.999929607
0.898791432
1.030066729
1.039100051
1.013874531
1.002308249
0.997839332
1.05448544
1.029319167
1.031623483
0.970438063
0.960582674
1.11042583
0.961122096
0.989907086
1.09297514
1.113545179
1.10361588
1.05202961
0.98691833
1.003154039
1.082553387
0.972912729
0.975139499
1.055269122
1.025780678
0.926464379
1.077833414
1.009507656
0.913502932
1.083777428
1.105764508
1.037071586
1.047631145
0.990487635
0.954999626
1.109148026
0.930004418
1.051854849
0.986736357
1.04542923
0.926934242
1.005118728
0.923111796
0.954868436
0.934407115
0.98029089
1.000455856
0.884180188
0.929730356
0.853576958
0.906517506
1.198971391
0.949146628
1.111439109
1.132030368
0.937650084
0.988118768
1.002397895
1.017015338
0.928517163
0.968473434
1.0001086
0.963944912
0.979272544
0.911777854
1.04412961
1.166882277
1.051794052
1.028315544
0.996094465
0.907681704
0.942220747
0.930772364
0.947519243
1.007354975
1.020573974
1.066106677
1.086421847
0.984473526
1.105139494
1.250766635
0.944628239
1.051652312
1.042022228
1.032891154
1.130862355
1.148680806
0.984633505
0.910948932
1.007592201
0.945838094
1.065196157
1.088191628
0.958185852
0.897394836
1.096419692
1.061484933
0.959106565
1.058498859
1.00215745
1.060461283
0.947894454
0.913899839
1.059863091
1.038674831
1.011176467
0.946152031
0.999163151
1.048461318
0.950954318
1.173519373
1.062558413
1.068032026
1.134058595
1.078551412
1.156201601
1.064448118
1.03029871
0.925044
1.023733854
1.074997425
0.999368191
1.035183907
1.010338902
0.996707618
1.04807663
1.014820337
0.945749342
0.935846806
1.088211536
0.971327186
0.983260036
1.082269311
1.122636676
1.114108205
1.020474792
0.965612113
0.990965545
1.109879017
0.98550272
1.010466218
1.06805706
0.991532862
0.946118236
1.079477906
0.993033707
0.87799561
1.067119002
1.125497341
1.01571703
1.053221107
0.996314287
0.916162372
1.106707215
0.894926488
1.086954355
0.982649565
1.005439997
0.919915497
1.002863884
0.915990055
0.952694535
0.938322842
0.994380951
1.026837349
0.903551042
0.905812085
0.829277873
0.874303639
1.237529516
0.972884476
1.161759615
1.136829495
0.916364014
0.938636422
0.960374534
1.025668144
0.920603275
0.97931391
0.996217728
0.961867929
0.964620888
0.907650471
1.028946042
1.145248652
1.055956721
1.049356341
1.044461489
0.919786811
0.929241002
0.927209795

==> trainlossAnalogRotRCDSNR1e10.dat <==
2.32534647
2.34725523
2.299405575
2.310287952
2.328237534
2.341652155
2.315347672
2.289842844
2.296666145
2.321267128
2.272775173
2.27337575
2.248906612
2.240095139
2.27590704
2.301860809
2.269168377
2.250557661
2.226738214
2.247275829
2.256404638
2.194065809
2.181007147
2.169123173
2.227380514
2.21881485
2.191087246
2.232598543
2.173035622
2.128101587
2.182023525
2.127964258
2.109603643
2.118765593
2.116964102
2.07432127
2.072918653
2.068932772
2.105185747
2.084038973
2.062256813
2.045120239
1.987108469
2.043384075
2.018448353
1.992110014
1.984049082
2.00100112
1.974733114
1.964229226
1.913267136
1.941494107
1.960576177
1.98229444
1.905802488
1.898059249
1.920956254
1.891100645
1.982339859
1.906015277
1.909421444
1.938395143
1.934050441
1.926551461
1.888326645
1.85346961
1.84111464
1.810672164
1.880465388
1.869600177
1.813469768
1.851405978
1.855618358
1.837862372
1.830213308
1.814687848
1.768388629
1.823345184
1.776599288
1.799033046
1.805014491
1.826440096
1.823633075
1.716006756
1.705476403
1.771417856
1.789545178
1.752573371
1.76465559
1.766421318
1.714421749
1.632238507
1.755370378
1.695156217
1.673916221
1.767963052
1.744470835
1.762444139
1.745546818
1.697121739
1.710754275
1.680532575
1.614560723
1.68081212
1.668258905
1.629702568
1.611910582
1.635105133
1.627998829
1.592220187
1.663589358
1.588150859
1.618629456
1.555104136
1.536818981
1.395229101
1.514319301
1.659440875
1.477580309
1.630845547
1.576868296
1.529605269
1.560252666
1.506904006
1.495290518
1.472800016
1.512423158
1.581874251
1.4731884
1.525677085
1.504347205
1.553832531
1.602653384
1.58726263
1.568707228
1.553621888
1.497315884
1.454614282
1.478080392
1.44851625
1.539544702
1.488609314
1.562586427
1.595111132
1.500761271
1.536257625
1.630905271
1.441180825
1.531460047
1.482385397
1.485289931
1.507342577
1.582594037
1.43772316
1.405594945
1.496778011
1.430283189
1.534304261
1.460582972
1.443344355
1.376531601
1.535237074
1.480453849
1.395381689
1.492836356
1.479052544
1.424733639
1.427492738
1.366673112
1.429522872
1.45440495
1.492211938
1.332537651
1.424200416
1.399892449
1.352807641
1.51554358
1.418099284
1.429281235
1.502868176
1.457437992
1.488582134
1.401085854
1.372654557
1.348362446
1.346831083
1.414922714
1.389645576
1.342277765
1.40297246
1.413763523
1.397029519
1.377970934
1.310750842
1.348592401
1.433151603
1.375807524
1.406252027
1.476037264
1.461668372
1.450550914
1.369297981
1.345450401
1.361699104
1.391244054
1.360810161
1.382811666
1.38642931
1.341822386
1.281021714
1.390837908
1.309944749
1.284110427
1.370601177
1.416606784
1.404488444
1.383441329
1.329337478
1.283601999
1.339643717
1.200953722
1.386343718
1.301093102
1.322595954
1.239729404
1.289029837
1.270108819
1.272593617
1.305286765
1.293244839
1.311165094
1.192348361
1.229840398
1.095296144
1.190426111
1.531419396
1.235373855
1.3575387
1.377204418
1.206737638
1.262385607
1.200803041
1.261798978
1.229184628
1.235179424
1.315773249
1.210426927
1.231968045
1.205948949
1.337305427
1.384549379
1.329604268
1.286236048
1.245541453
1.210691214
1.222358227
1.23413825
1.255916595
1.262777448
1.248666763
1.331931353
1.346312284
1.213765144
1.336646438
1.374348998
1.18904078
1.35250628
1.294054151
1.292859435
1.266432762
1.422912359
1.21716249
1.161238551
1.273232937
1.176199794
1.271963477
1.24838078
1.176089525
1.131130815
1.268247604
1.21604073
1.22639358
1.25719893
1.253527045
1.268881559
1.202834129
1.15691781
1.250381708
1.204913735
1.252569318
1.140359521
1.219788194
1.228139639
1.165449262
1.364904523
1.225153804
1.274597645
1.352056146
1.323490262
1.350265622
1.230012894
1.195372105
1.148252487
1.172406912
1.275032163
1.206834555
1.178216696
1.214654446
1.188598394
1.257446408
1.216417313
1.132647753
1.152503848
1.309941292
1.121848345
1.206092834
1.31721127
1.315226793
1.311111093
1.188769817
1.170454502
1.226922512
1.238407254
1.211166143
1.166755199
1.241753101
1.157878041
1.108116388
1.235684156
1.146224022
1.080243945
1.245221853
1.255141973
1.239200115
1.206537366
1.153884768
1.076307654
1.237362623
1.05593276
1.228298903
1.135164499
1.139193654
1.090021372
1.209097743
1.139618039
1.118535757
1.125707865
1.138940215
1.16510725
1.037472248
1.077138186
0.967584133
1.068075299
1.334829807
1.074961305
1.263002515
1.224588394
1.054163814
1.08974576
1.096797943
1.111710787
1.069766641
1.082571507
1.14885962
1.095974922
1.089478254
1.074844718
1.168032289
1.232720733
1.192787647
1.192175508
1.118150234
1.097763062
1.089324236
1.072581768
1.096188307
1.154954433
1.113692164
1.233471274
1.225594521
1.101235032
1.247841597
1.255694509
1.074035525
1.207394838
1.128786206
1.124614596
1.160622954
1.254351735
1.02442801
1.064361691
1.165030003
1.030606389
1.139503002
1.13529253
1.05083096
0.998310626
1.174796462
1.103454828
1.101303458
1.144841433
1.121212363
1.145698786
1.097357035
1.014688253
1.17403245
1.099940419
1.113777518
1.030193567
1.094151735
1.140117407
1.037572384
1.281285763
1.170152426
1.125548124
1.248596191
1.202441096
1.224583149
1.149356604
1.056060672
1.041688442
1.112975359
1.153765321
1.136232257
1.054270148
1.088222027
1.117045522
1.155434012
1.115870953
1.032253981
1.064542651
1.178492904
1.071632624
1.122167945
1.222217441
1.21643877
1.201680541
1.110563517
1.052375078
1.099375129
1.178708196
1.128172278
1.070984006
1.137265444
1.0659585
1.008397341
1.143891811
1.043583751
1.00470078
1.167327166
1.198290229
1.151892543
1.142102122
1.06278646
0.999750853
1.139129043
0.994217932
1.162686706
1.072227597
1.116515279
0.986574233
1.089464188
1.065701485
0.995421648
1.022534132
1.054938793
1.063099146
0.938373387
0.990332544
0.852555513
0.943482518
1.257772207
1.024991512
1.226269484
1.207132816
0.980996788
1.030394435
1.07353878
1.0800035
0.984108686
1.005854607
1.110900283
1.022850752
1.025995731
0.961183965
1.103330493
1.181835294
1.160606742
1.115857005
1.087221742
1.00453949
0.991555691
1.002387524
1.034461737
1.091988683
1.06151855
1.111216187
1.195769668
1.015590429
1.172232509
1.233618498
1.042652369
1.148318529
1.09981668
1.088957787
1.147041559
1.232919693
0.984742522
0.989816487
1.154444575
1.036144614
1.124377847
1.060254335
1.027569652
0.913656175
1.102121234
1.09264946
1.011179924
1.135437369
1.069807768
1.078576803
1.035730839
0.98963362
1.097590327
1.055367112
1.050575137
0.94506532
1.057430387
1.056225181
0.979903162
1.250132442
1.075582981
1.102363348
1.180111647
1.141529918
1.204743385
1.105414391
1.025227666
0.973021209
1.063138723
1.127162576
1.038386703
1.020701885
1.049295425
1.075257778
1.093251586
1.039734483
1.045082808
0.988953531
1.128550529
0.976170063
1.065177441
1.168317556
1.162789583
1.16835165
1.048231006
0.999344707
1.054904342
1.083792567
1.038902044
1.030591249
1.113389134
1.009332657
0.952746809
1.11608243
0.98906517
0.954456806
1.125296354
1.148842335
1.113572836
1.095781446
1.024988651
1.010660172
1.082820177
0.958245695
1.090580702
1.010689974
1.037412405
0.952868104
1.072587609
1.036528468
0.982291043
0.964534879
1.045544147
1.037456155
0.943098783
0.956484795
0.832937062
0.925963461
1.206865907
0.987192452
1.169718981
1.185121179
0.964642406
1.004834414
1.003154278
1.015937567
0.930179298
0.946984053
1.068538547
0.989689171
0.99687171
0.967132628
1.112981439
1.165785193
1.084697127
1.122505665
1.05816412
0.957624018
1.029383421
0.985042393
0.974064887
1.050462484
0.990510702
1.130124807
1.144540668
0.998204529
1.112583518
1.207473516
0.997876287
1.118685484
1.0737257
1.07120347
1.076370239
1.15560925
0.925445199
0.948609889
1.087909698
0.975611627
1.080033541
1.016021848
0.957201123
0.904221594
1.079698682
1.057752252
0.984000146
1.110313177
1.05467999
1.103662252
1.02513957
0.930498123
1.085669398
1.033243775
1.065106988
0.917650044
1.011704087
1.010231137
0.978411019
1.213378429
1.069221735
1.05855
1.166818738
1.145935655
1.129734039
1.09530735
1.014288902
0.923821032
1.065732479
1.10149312
1.045192719
0.987763405
1.005507946
1.038419008
1.089914083
1.06571281
0.97189045
0.985156417
1.122955799
0.960235536
1.044502258
1.142737746
1.104723573
1.139757395
1.024527073
0.971036255
1.016260743
1.09561336
1.026842594
1.022964954
1.089310408
1.026722312
0.930264115
1.102062464
0.980384171
0.880608976
1.091151237
1.088935971
1.075482368
1.043933988
0.994177461
0.918419957
1.066257715
0.926717877
1.081938982
0.956999779
0.99616015
0.890541673
1.039675951
0.948293984
0.924540639
0.984677196
1.017635345
0.997040808
0.916600406
0.933671117
0.802745521
0.885205746
1.197674394
0.93827498
1.123385668
1.12127924
0.954277813
0.990972936
0.99239713
0.989159048
0.927015543
0.941428304
1.036026835
0.978600621
0.973928869
0.913188696
1.096609354
1.148858905
1.049952507
1.116605401
1.000385284
0.909799695
0.97996223
0.935168087
0.931020558
1.047730565
0.97511369
1.092999935
1.144647479
0.930746019
1.105450034
1.170531034
0.918570876
1.073269725
1.052242517
1.031726599
1.066777468
1.142847776
0.948270082
0.899820268
1.04052186
0.951275229
1.05662477
1.023759842
0.936162174
0.867699385
1.043242693
1.028489828
0.960246205
1.087009907
1.010500908
1.059778333
0.976385593
0.90666604
1.003063679
1.022331595
1.008928537
0.908052266
0.987222552
0.987532616
0.959031641
1.198019624
1.023498654
1.05188787
1.131727099
1.135335088
1.127952576
1.037390113
0.991360962
0.928846538
0.981421173
1.043853641
1.034065366
0.93739295
1.022568703
1.030761003
1.025543571
1.000146508
0.95504576
0.99701488
1.148426414
0.966374457
1.020117044
1.127326488
1.107260466
1.123103142
0.999535739
0.951617479
0.991057456
1.090298414
1.012094855
1.000908494
1.115540266
0.976688385
0.882378399
1.051123977
0.962980211
0.89254576
1.049833894
1.116819024
1.052694082
1.041722655
1.006446719
0.916711152
1.046906114
0.911338985
1.044417143
0.966239989
1.020195603
0.907307148
1.000884056
0.945173979
0.919281483
0.950591862
0.967999339
1.040847778
0.854703128
0.891466737
0.75892508
0.865953326
1.192618489
0.938601971
1.12850523
1.116264701
0.92186594
0.950291097
0.954649329
0.976380825
0.913173676
0.900891423
1.019696116
0.919140875
0.949624896
0.917323291
1.016241908
1.107397318
1.070683479
1.045076728
1.013306975
0.914593816
0.982877731
0.93618381
0.949537992
1.023091674
0.996816874
1.111279488
1.116595984
0.971750855
1.080679059
1.163648367
0.951926827
1.062745929
1.044658422
1.011503577
1.014027476
1.16954124
0.888542831
0.914194226
1.045508146
0.938274682
1.029053569
1.007850409
0.921515226
0.851519823
1.070394754
1.040235877
0.94214642
1.045568585
1.012194753
1.025773048
0.94131887
0.932685137
1.058673024
1.028520703
0.990594149
0.900302351
0.999790192
0.999086916
0.930966735
1.189559102
1.026342273
1.027823567
1.115592837
1.084372878
1.160954356
1.041324615
0.94006294
0.881648839
1.018301487
1.070285082
1.021641135
0.948339939
0.9776811
1.038675666
1.035971403
0.990202248
0.944029033
0.936853468
1.084802508
0.955186725
1.009774804
1.090052366
1.118682981
1.096526861
0.958517611
0.952353179
0.983116388
1.077161074
0.964812219
0.99227947
1.052946091
0.947564363
0.894100606
1.058570266
0.991213679
0.873375237
1.027103066
1.077131748
1.027005196
1.078009009
0.998212099
0.911603451
1.032520175
0.875249565
1.045060158
0.982756078
0.983033478
0.934952617
1.001766562
0.915225327
0.935718
0.984372556
0.978241205
0.977728844
0.855953991
0.896970689
0.781569541
0.873454273
1.085858703
0.932878673
1.094438672
1.099712849
0.907168746
0.953410745
0.917429686
0.964630961
0.894751549
0.927512586
1.055475116
0.908376992
0.96020329
0.935724854
1.038734794
1.111479282
1.061975837
1.083953738
1.008498073
0.935422361
0.911250591
0.919539213
0.914067209
1.001257539
0.969545722
1.089200497
1.094157457
0.942804992
1.072717547
1.180050611
0.933249772
1.061276197
1.045323968
0.995810688
1.038226008
1.116367459
0.906504869
0.907371342
1.066080928
0.938193262
1.031300664
0.983837843
0.947939694
0.842979014
1.027476549
1.037016153
0.926264346
1.056134939
1.013575315
1.034796953
0.932720661
0.887316525
0.992184818
0.982042551
0.979546428
0.886566579
0.948066354
0.962691486
0.915588796
1.176892519
1.018582702
1.0160743
1.118164778
1.078862548
1.132707834
1.057684422
0.935001791
0.866801083
1.009470105
1.044494748
1.001004815
0.941396952
0.941286623
1.016423821
1.038471818
0.996400535
0.95728159
0.965780318
1.106601477
0.922062874
0.987150311
1.11992681
1.08385396
1.148261547
0.958184958
0.962979317
0.947517455
1.077622294
0.921712101
0.976793289
1.025370717
0.983490527
0.872004628
1.052583694
0.956584573
0.886439443
0.981147349
1.068334699
1.043605089
1.03713429
0.939586699
0.921733022
1.036231637
0.867244303
1.054843307
0.976803422
0.980325401
0.863924205
1.004248142
0.909900308
0.90755558
0.877452731
0.9450261
0.964373708
0.874186456
0.874695718
0.752152085
0.860911071
1.172825456
0.939926147
1.099100947
1.107456803
0.901032448
0.901123524
0.946313322
0.962255478
0.879955888
0.920292497
1.005920649
0.915528774
0.907334566
0.922385812
1.021141052
1.071438789
1.012354493
1.085677862
0.986161232
0.88217622
0.917517543
0.9194206
0.896988273
0.994907856
0.954166949
1.051334381
1.069384336
0.934302032
1.065146804
1.097363472
0.92648524
1.039687991
1.040300965
0.982456982
1.021474481
1.100734353
0.907634079
0.934137225
1.025834441
0.900688827
1.060499191
1.01351285
0.91497016
0.853312731
1.034746766
1.028207064
0.930551469
1.02045393
1.009023905
1.014756322
0.963405907
0.922023892
1.000378966
0.992914915
0.982417226
0.860632181
0.984797478
1.008422136
0.881658018
1.170890689
1.015768409
0.985148311
1.103971481
1.070038557
1.104905963
0.996080816
0.969014466
0.866589725
1.00082159
1.020978212
0.984293938
0.933386624
0.951788902
1.008063674
1.042946696
0.967364073
0.912183821
0.934097171
1.102296591
0.902067959
0.998080552
1.044042349
1.04924202
1.082543135
0.966843545
0.938682973
0.958216012
1.034388542
0.965588152
0.963841498
1.021689177
0.946216106
0.880629122
1.01382184
0.933483958
0.867478967
1.032126665
1.078372478
0.99208957
1.04339993
0.926085055
0.912771642
1.024036765
0.860467732
1.01137042
0.929887831
0.976496696
0.85712713
0.998884857
0.940566719
0.878257275
0.926334083
0.941021264
1.001640439
0.861529469
0.874390841
0.764239848
0.86570698
1.208818793
0.912153125
1.088978887
1.099257469
0.87518096
0.922260284
0.950162828
0.978946507
0.865602553
0.913392127
1.008648992
0.929154217
0.946864963
0.850234747
0.996012986
1.062012792
1.025913596
1.043033957
0.965308547
0.871064663
0.886803269
0.899867892
0.922163486
1.001929879
0.967531621
1.054562569
1.093022227
0.930488527
1.064274788
1.158812165
0.93300575
1.021461964
1.028111219
0.974368095
1.009383321
1.131314039
0.903948426
0.875990927
0.991203368
0.91532743
0.999929786
0.981826067
0.904363573
0.821259797
1.045685887
1.038583636
0.919458747
1.010920644
0.981199563
1.018267512
0.898978889
0.898724854
0.980055392
1.007881761
1.006800652
0.856437445
0.962920427
0.972015262
0.929999948
1.145629406
1.065171123
0.971900046
1.117115855
1.067823052
1.099348664
1.004901767
0.946993351
0.885526597
0.987172425
1.040142298
0.966994107
0.931084991
0.955564618
0.983477354
0.99326247
0.972665668
0.91786623
0.963082075
1.104886055
0.894146919
0.989660203
1.095949173
1.043470144
1.113496184
0.984144688
0.913016975
0.937313199
1.026668429
0.968558908
0.955817699
1.025880694
0.946141243
0.885120511
1.005744338
0.924478054
0.882574916
1.064226866
1.027246237
1.002659678
1.012459159
0.945052624
0.879795313
1.013878107
0.873123646
1.024564028
0.931494534
0.979360521
0.879518211
0.952493548
0.923716664
0.898590505
0.9026227
0.935741544
0.980873942
0.836688817
0.886324584
0.74191159
0.826506495
1.099894643
0.901203811
1.0444417
1.053418756
0.904546559
0.908127844
0.914032936
0.949676514
0.887979329
0.906726122
0.978945494
0.939154863
0.923555195
0.868194163
0.9894526
1.096664071
1.017393947
1.073881388
1.004806519
0.895286322
0.92462033
0.911926746
0.946366489
1.000681043
0.948798716
1.058305264
1.067889929
0.934010029
1.062362075
1.144064188
0.90166539
1.059597492
1.020015121
0.964080751
1.026052117
1.093126535
0.883182526
0.855041742
1.005449653
0.936829448
1.02999258
0.959107935
0.915318727
0.851197004
1.011691093
0.996368289
0.921754479
0.983600438
1.012393355
1.001371622
0.925839126
0.890082359
0.984437346
0.960193694
0.980203986
0.824876606
0.974000812
0.964386463
0.937358677
1.186850309
0.9847489
0.975060999
1.074965119
1.05528295
1.115635991
1.003881574
0.951271117
0.857413113
0.983356833
1.030652404
0.952170312
0.909870088
0.977481842
0.964044988
1.032470584
0.981978178
0.90965718
0.910535097
1.07476747
0.879986167
0.949823856
1.074039698
1.08649075
1.071162701
0.967255533
0.936054349
0.936755061
1.056184888
0.915654838
0.952180564
1.001497507
0.946669817
0.888865888
1.067748785
0.934702337
0.893429339
1.034358144
1.076909423
1.010435939
1.000949264
0.961635947
0.926441967
1.012503505
0.840995908
1.044234037
0.926070511
0.942185462
0.853939533
0.968074739
0.896763742
0.866128802
0.891833186
0.919108152
0.97389394
0.838513672
0.859294534
0.74369657
0.827641547
1.169298887
0.902467489
1.082098246
1.085902452
0.913838744
0.947782755
0.908842623
0.962928295
0.873434901
0.879913032
1.010308146
0.925077558
0.897115827
0.87012285
0.963445902
1.08216536
1.022684693
1.059737563
0.946690738
0.880955637
0.916986644
0.888401985
0.924823284
0.974822164
0.961335063
1.075857878
1.108115792
0.914749622
1.075957894
1.125165701
0.893080652
1.025266171
1.022732615
0.986200273
0.990407407
1.098021746
0.867908776
0.864196718
0.99863261
0.891822636
0.989189863
0.98268491
0.902064323
0.770757377
1.065918326
1.005919218
0.921289802
1.020945191
0.995551229
0.996246219
0.898759723
0.879213393
1.011162281
0.970561922
0.976961792
0.878409684
0.951880693
0.94801414
0.895046055
1.196661472
1.027885675
0.984120369
1.086390376
1.043932676
1.11640954
1.029845476
0.912743151
0.859328806
0.985292315
1.018729925
0.948939741
0.933805823
0.995668709
0.98848331
1.010833263
0.976215363
0.927883565
0.925397098
1.065904498
0.905934095
0.954936445
1.071604371
1.024083138
1.044710994
0.963827252
0.883336663
0.975982904
1.012360334
0.964505374
0.960959494
1.026534796
0.936451793
0.887163639
1.021926284
0.943816245
0.869944334
1.010608673
1.08612299
0.980950773
1.013418555
0.901824296
0.875349581
1.022539616
0.864213884
1.042135239
0.922305584
0.984574556
0.84601301
0.972286105
0.904833138
0.884075522
0.947721303
0.942991257
0.968091249
0.833271027
0.856484115
0.745537698
0.825607777
1.084211469
0.896028757
1.089301348
1.063413024
0.897727251
0.921822548
0.923325837
0.917491913
0.863292158
0.894091964
1.006442666
0.919208586
0.941964447
0.86587882
1.008856654
1.064523816
1.006571651
1.038828015
1.015968204
0.859566331
0.927965403
0.940513432
0.928855777
0.9781968
0.939115882
1.047669649
1.062531114
0.939691544
1.053732872
1.104525805
0.881644368
1.03932476
1.009130478
1.001827359
1.005703211
1.079667926
0.878712833
0.85699898
1.023139477
0.876134932
1.017887592
0.95686239
0.9062801
0.797899425
1.046934962
0.985027552
0.908923626
1.031116843
0.969210565
0.987736225
0.935557723
0.889542043
0.967886329
0.96046567
0.987876713
0.83581984
0.947338164
0.984885573
0.883405685
1.154581785
0.993799567
0.950643301
1.067105293
1.07077384
1.068139672
1.018783212
0.933534801
0.876227021
1.004849553
1.002506614
0.989703655
0.8623721
0.973346412
1.008397579
0.997856259
0.950502038
0.907806814
0.934557557
1.062179804
0.906437635
0.980382204
1.071633577
1.062377095
1.101095676
0.964592278
0.951991916
0.924686134
1.002680182
0.932711244
0.954895198
1.053014994
0.950557947
0.884494305
1.02721405
0.927794456
0.829775631
1.041636229
1.075761676
0.999401569
1.033831239
0.955455899
0.917527378
1.029279709
0.858605623
1.054246664
0.904304624
0.953243136
0.847855866
0.99419421
0.880293489
0.878234446
0.919274747
0.928556383
0.989435911
0.874253273
0.882402956
0.755873144
0.82890594
1.201763749
0.890641212
1.064339519
1.07000041
0.904952884
0.901206613
0.919453681
0.929463744
0.853374779
0.91572535
0.991239667
0.929965556
0.924511075
0.879409254
1.004757285
1.084764481
1.015124083
1.050835013
0.980389774
0.881081462
0.911989808
0.904482663
0.914467633
0.980751812
0.938569307
1.060967207
1.064814806
0.94418633
1.057798505
1.109231591
0.930445969
1.021246076
0.98669517
1.020624042
1.037081242
1.092507601
0.852397799
0.865895689
0.986061215
0.919519186
0.979310036
0.985849619
0.897138298
0.836511731
1.039719343
0.987625599
0.898139715
1.026311278
0.970361531
1.009947896
0.907021821
0.866529703
0.988984048
0.979371548
0.999404728
0.862906337
0.906952202
0.952392697
0.879833341
1.181649566
0.998423934
0.977622986
1.10149014
1.033644199
1.089792728
1.000612497
0.953877985
0.824077845
0.94796741
0.996452391
0.967990458
0.930172205
0.953590214
0.99606359
1.027890325
0.954945266
0.900371969
0.942290306
1.072569609
0.903055489
0.988397717
1.074776888
1.014724851
1.097689271
0.945776165
0.918728471
0.971147418
1.031999469
0.951695085
0.970187783
1.004826784
0.94299072
0.845904648
1.04962492
0.932944179
0.853012681
1.009312987
1.051151872
1.02608633
1.014222622
0.927723527
0.910681665
1.050801158
0.847265542
1.036593437
0.902769446
0.966035903
0.871555924
0.967871606
0.911531508
0.903455794
0.920270145
0.949613035
0.973544538
0.840790689
0.87967217
0.749063849
0.825328708
1.079138756
0.903713226
1.04925561
1.09430933
0.892518282
0.929065943
0.954290628
0.964090884
0.881962717
0.893455923
0.987159669
0.901341081
0.934839487
0.861068428
0.976940215
1.052655458
1.018045306
1.045434475
0.97363162
0.84580785
0.939117193
0.92298013
0.918573737
0.974183381
0.95433104
1.018610001
1.089580536
0.900740564
1.050461769
1.111019373
0.952562749
1.016597748
0.974049568
0.987846613
1.032888651
1.124800801
0.871093988
0.870771646
0.989920199
0.914379895
0.96709162
0.977800071
0.872561336
0.84611249
1.044462919
0.981939316
0.93129611
1.014700651
0.971768677
0.978743672
0.917908013
0.900503755
0.967280746
0.988881052
0.987630367
0.822079897
0.964648128
0.958878398
0.87916702
1.14415741
1.032469749
0.98040545
1.072085977
1.055186868
1.079365849
1.006659746
0.933511674
0.849712074
0.950180233
1.035751939
0.993390143
0.929829776
0.967324257
0.975574434
1.013644934
0.98134321
0.924716175
0.897212505
1.066608191
0.89140296
0.986772895
1.059349775
1.042895913
1.112439752
0.950411141
0.909318566
0.938431025
1.01033318
0.957242846
0.93596983
1.032049417
0.93080771
0.884381592
1.023146987
0.968021035
0.836356342
1.041631341
1.061003327
1.005185843
1.004308105
0.919893026
0.899132013
1.012081265
0.846438527
1.043316245
0.907286882
0.955648661
0.863452673
0.966876268
0.924923658
0.859165668
0.891489744
0.929208279
0.967036664
0.805971682
0.862671256
0.759586036
0.82512033
1.124149084
0.876500845
1.066242099
1.083453536
0.875350535
0.920307338
0.935107648
0.948184848
0.876059473
0.871803522
0.998101056
0.920586407
0.902829051
0.893178284
0.971405745
1.065532327
1.00706172
1.055925131
0.948626995
0.8847422
0.903903186
0.898128688
0.929010868
0.980300605
0.969966471
1.056682825
1.055205703
0.92064923
1.086389422
1.134305596
0.926745832
1.047691584
0.972516835
0.974933088
0.97686255
1.081837654
0.874322712
0.881053627
0.987647414
0.900757074
0.987235427
0.973339438
0.909401059
0.808208764
1.034875751
0.974098682
0.905044913
0.998817563
0.968565404
0.925076485
0.907378078
0.870479286
0.973345637
0.950069785
0.965200543
0.893351376
0.929322481
0.939664841
0.86409688
1.150565743
1.010475516
1.003872871
1.101607203
1.047710538
1.106104732
1.038993478
0.915163755
0.872152686
0.968328059
1.025649071
0.963682294
0.897645235
0.965647995
0.98729825
0.994394362
0.968554139
0.920233488
0.932512164
1.073759437
0.885498464
0.942730784
1.075956106
1.049119353
1.080312848
0.963392794
0.926036537
0.938651383
1.021176338
0.938763261
0.922596574
1.047908425
0.950010717
0.870699048
1.00221169
0.912225187
0.862567902
1.030324459
1.057224274
1.038064122
0.970222354
0.955644786
0.884465694
0.981418908
0.847726107
1.020204544
0.891896784
0.939875305
0.861626148
0.978601992
0.941847324
0.848869622
0.936672866
0.935633302
0.954388976
0.816874266
0.862473786
0.76294899
0.823968232
1.12287271
0.907461226
1.063837051
1.028362393
0.876268029
0.948111176
0.928589582
0.945537329
0.862715542
0.88942486
0.999208212
0.91681391
0.934522927
0.885041356
1.007249713
1.064329863
1.042882204
1.061002612
0.977617145
0.864560366
0.89300549
0.927034914
0.937472522
0.958557665
0.92652595
1.056438088
1.08972168
0.922809184
1.063934326
1.142139554
0.933389306
1.018608928
0.98339051
0.971031368
1.010769486
1.144180536
0.890682042
0.866414785
1.050479174
0.896419585
1.022678971
0.954192519
0.883295238
0.790090382
1.007553935
1.044687748
0.892137229
1.033133984
0.970486581
0.978528261
0.933345854
0.876060307
0.979660034
0.989086092
0.971375287
0.836727202
0.940446913
0.988246441
0.878560483
1.156203866
0.987614274
0.965892017
1.105354905
1.060264349
1.099154949
1.005216241
0.935789645
0.856547117
0.940678895
1.038593292
0.954863489
0.920326233
0.938475966
0.964829326
0.992534399
0.95392096
0.912773967
0.930520356
1.06881547
0.884481072
0.988714814
1.068233252
1.051822424
1.09545505
0.960944712
0.906156421
0.965995729
1.038797617
0.960894644
0.943629384
1.020029306
0.975419044
0.847776711
1.035998106
0.939270735
0.814716756
1.047861218
1.095622063
1.011068106
0.977479875
0.912918568
0.877871931
0.995849252
0.87338078
1.013198376
0.911104739
0.957908213
0.832823098
0.967461884
0.887273371
0.840426147
0.881516457
0.9400841
0.961593628
0.801937997
0.878586769
0.754104078
0.844018161
1.200122118
0.896486461
1.047094464
1.095257998
0.866647482
0.90036279
0.939433694
0.943425
0.852599323
0.908140838
1.009319067
0.9488132
0.930890322
0.887554884
0.995841801
1.064442992
1.007255673
1.011476874
0.976508319
0.842083097
0.91891253
0.898099244
0.913813353
0.993994594
0.937292278
1.020321369
1.06249547
0.899907589
1.055252194
1.130067706
0.891789734
1.023911238
0.973482251
0.974682152
1.013330936
1.102961183
0.843252242
0.889699221
1.026899815
0.897289515
1.009486318
0.936727285
0.899407923
0.788983345
1.049347639
0.992161989
0.916554868
0.993992925
0.988484919
0.978531003
0.888779759
0.887729943
0.970305085
0.959327936
0.954283416
0.842370629
0.962115943
0.938630819
0.903880894
1.162809372
1.011057615
0.989966869
1.072108746
1.032806277
1.089577436
1.01985085
0.921896875
0.849506438
0.979376137
1.047276735
0.979410231
0.932454884
0.940741599
0.99516052
1.04457593
0.951897562
0.915594637
0.929143131
1.069184899
0.931420565
0.97275275
1.078576803
1.079272866
1.082885861
0.982062221
0.900545478
0.961172044
1.037902474
0.955945313
0.921296597
1.029723763
0.938317597
0.844395936
0.987777293
0.911165297
0.885275245
1.00176549
1.058041573
0.977853417
0.953036845
0.91486609
0.884560108
1.047301054
0.886286259
1.01202786
0.956428647
0.942100823
0.852211475
0.93895787
0.883680999
0.870718062
0.910469115
0.958446324
0.95678252
0.810786605
0.837623179
0.771120787
0.844681799
1.101966977
0.88379699
1.069458008
1.076068401
0.878820837
0.910547733
0.922329247
0.936410964
0.876380146
0.902741551
1.018344045
0.942544103
0.935448647
0.892773747
1.001770616
1.052711844
1.009401083
1.034514666
0.97606343
0.853454113
0.916243434
0.930068493
0.918301463
0.983007193
0.938821733
1.07707274
1.086788893
0.931496739
1.063693404
1.121891975
0.883008242
1.055953026
0.992984831
0.96825552
1.007120609
1.100759268
0.878571808
0.831122696
1.030536056
0.886735976
1.017797112
0.981144667
0.935036659
0.810997903
0.99209708
0.973558068
0.873197556
1.039032221
0.958886981
0.984254062
0.910285175
0.901507676
0.981725693
0.970680416
0.990951359
0.848545074
0.961095273
0.952459037
0.89165169
1.150825739
1.020072579
1.003297687
1.061093688
1.050254583
1.075977564
0.981230021
0.924319446
0.83269316
0.961701334
1.011844039
0.962070465
0.908583403
0.920621514
0.96187067
1.003324151
0.941974521
0.901131868
0.930670679
1.051308274
0.903598249
1.003833771
1.056753635
1.033506751
1.096042395
0.965863109
0.935971797
0.933313012
1.062779665
0.951895475

==> trainlossAnalogRotRCDhighSNR.dat <==
2.32534647
2.34725523
2.298500538
2.303902149
2.304550409
2.335705757
2.333802938
2.272035122
2.25633359
2.239870787
2.266559362
2.268321037
2.235968113
2.207535982
2.233243704
2.262432337
2.237158775
2.210815191
2.217601538
2.238669634
2.202135324
2.214982033
2.184088707
2.163227081
2.229333878
2.196410656
2.176188231
2.186691523
2.161913633
2.147334814
2.138529539
2.091329098
2.129347324
2.142344236
2.132889271
2.059544086
2.01990509
2.088741541
2.029017925
2.071568489
2.102412701
2.043560505
1.997802615
2.046073675
2.015686274
2.001312256
1.995807648
2.057948828
2.047038794
1.952830434
1.98938632
1.973372459
2.012955189
1.993237734
1.969677448
1.953300595
2.007039547
1.949493885
2.054136276
1.98509264
1.987677693
2.026812315
2.01471734
2.021412849
1.960284114
1.9941957
1.923498988
1.928746343
1.979456186
1.917346001
1.948048115
1.927042127
1.948774219
1.938821554
2.006768227
1.932467818
1.902608275
1.972252727
1.878091574
1.91914916
1.940892339
1.955721021
1.934552908
1.851043701
1.882904053
1.897554517
1.904839993
1.865727067
1.882311344
1.916809559
1.901896954
1.819434285
1.89737916
1.817350626
1.831130743
1.875124574
1.88268292
1.844872117
1.83150208
1.853739977
1.81058383
1.832326055
1.765478373
1.888394475
1.8461169
1.797370315
1.752283812
1.747977257
1.794115901
1.741859198
1.756492972
1.784861684
1.767439485
1.671624541
1.643366814
1.664795637
1.686816216
1.924955249
1.681500912
1.721796632
1.737178922
1.692445874
1.712608337
1.705603719
1.680305958
1.647131324
1.63583827
1.703030109
1.631588936
1.682057261
1.637755871
1.642911792
1.711849451
1.671572804
1.687540054
1.624612212
1.591086984
1.573327541
1.602282643
1.629777312
1.588086247
1.575454593
1.682246685
1.666652322
1.602725506
1.608478785
1.689148188
1.562955379
1.618813396
1.595309734
1.644512177
1.607622504
1.689694285
1.591858029
1.495047808
1.607384086
1.537617683
1.61520946
1.638802171
1.556492925
1.48561883
1.662288904
1.592986822
1.504553556
1.515104532
1.573990464
1.602437973
1.436753035
1.510073781
1.542190075
1.556040168
1.591114759
1.441537023
1.53457129
1.588434696
1.491241097
1.692531228
1.541303754
1.572665691
1.63382113
1.63673389
1.589082122
1.516517162
1.509260058
1.467057705
1.490098476
1.561040044
1.474819541
1.540777683
1.481799126
1.507911921
1.485641241
1.487957597
1.467068672
1.444031477
1.488022089
1.422763824
1.437821865
1.53299737
1.532454967
1.538277745
1.483754277
1.437367558
1.456998825
1.454255581
1.442603827
1.436655045
1.506152987
1.46532321
1.368555546
1.470991015
1.408302069
1.362153053
1.478048325
1.465087175
1.435624361
1.440587282
1.406710744
1.336079717
1.430608034
1.328475595
1.456764221
1.387930989
1.396878123
1.345274448
1.367699623
1.325290084
1.336606503
1.346998811
1.353662372
1.378435016
1.29023242
1.26355207
1.209895611
1.321504474
1.508469462
1.303744912
1.425636888
1.375424743
1.307700038
1.366175413
1.344723105
1.363743424
1.278678298
1.267829418
1.334180117
1.30960381
1.307813644
1.234855294
1.342254281
1.44449687
1.362214684
1.352963805
1.317411184
1.31632781
1.214629412
1.319299102
1.306338191
1.317996383
1.27554822
1.388030291
1.372680426
1.311388493
1.360604644
1.516394138
1.270485163
1.365415692
1.335299253
1.328459978
1.358983517
1.408669114
1.281354189
1.22385025
1.302034855
1.23441267
1.328573346
1.388835788
1.237046838
1.204233885
1.385126472
1.288973808
1.295871854
1.302348852
1.278389454
1.313821554
1.202410102
1.228948832
1.288295507
1.328296185
1.29724896
1.195845485
1.268191218
1.262306452
1.20775485
1.432312608
1.308913469
1.346632361
1.398705959
1.350897551
1.335347772
1.223343372
1.281195045
1.194530368
1.285050631
1.306523561
1.247240663
1.286802173
1.261582375
1.267902017
1.29991436
1.293617845
1.219866514
1.203251123
1.321600437
1.185658455
1.229799509
1.346469998
1.355668664
1.31506896
1.233374596
1.217615008
1.265379071
1.282609701
1.239340782
1.231715083
1.313067675
1.304468155
1.149769187
1.302135468
1.164629698
1.105135322
1.273303628
1.289523005
1.289394617
1.27690351
1.224885821
1.181117535
1.282356143
1.156733394
1.283325672
1.226310968
1.223182321
1.128393769
1.217924595
1.120735407
1.152465701
1.192783356
1.181766272
1.205131292
1.077254295
1.118819237
1.003044605
1.148633599
1.278520107
1.136316538
1.262271047
1.266457915
1.118524075
1.212077022
1.15206933
1.199901938
1.130712032
1.142083049
1.189264059
1.124447823
1.135250807
1.071812987
1.221845388
1.315260887
1.204830408
1.237215638
1.21774447
1.151675701
1.097012043
1.147310853
1.134567857
1.195741653
1.138789296
1.236207366
1.236753225
1.120757699
1.257860184
1.34796679
1.129911661
1.211043596
1.167430162
1.18806839
1.196234822
1.279799819
1.166255474
1.076774001
1.188292027
1.116349459
1.211270809
1.281554103
1.148594975
1.054990053
1.306374192
1.184794307
1.169323444
1.160564065
1.152541637
1.220342875
1.080403566
1.104424596
1.148302317
1.194445133
1.193445086
1.066812396
1.151607394
1.240173459
1.080833316
1.32265234
1.160893321
1.226239681
1.287923932
1.242952347
1.24989903
1.158063412
1.15311873
1.07766521
1.190608859
1.21380949
1.118263841
1.201102614
1.161374688
1.205412269
1.17812109
1.175509691
1.125460982
1.11523807
1.208382726
1.074532509
1.136845112
1.233110428
1.222362518
1.238750696
1.113699079
1.117395997
1.169363141
1.157427788
1.142462134
1.110166073
1.227293134
1.146258831
1.047545075
1.162740827
1.083004475
1.032383442
1.156653285
1.217945099
1.186197162
1.178840756
1.12136066
1.08231163
1.156674266
1.060999513
1.187387943
1.134868979
1.167251945
1.066217542
1.123749018
1.049435616
1.032804012
1.066677213
1.106365323
1.151210308
0.979168475
1.058262825
0.952308834
0.984551668
1.295859218
1.062562943
1.163609028
1.174857974
1.048326373
1.082180858
1.141344666
1.13927269
1.049932718
1.079646468
1.139561057
1.055058002
1.110443592
0.982667506
1.131633162
1.224414349
1.155870795
1.138674498
1.142254829
1.095833063
1.00359714
1.050793886
1.081154108
1.130490184
1.074448466
1.163754106
1.168147326
1.09510541
1.171580911
1.281174779
1.061936498
1.150263786
1.120581985
1.132581592
1.143654585
1.229174256
1.094865322
0.990995467
1.121623755
1.01335299
1.103061795
1.184334636
1.046476007
0.981769085
1.225230694
1.086410403
1.06706655
1.133311629
1.094292879
1.1723243
1.0070647
1.035520792
1.102119446
1.150636315
1.117399693
1.011696696
1.076394796
1.132822752
1.016366363
1.281173944
1.088441849
1.166395903
1.255808592
1.177054048
1.187773585
1.067353964
1.101232886
0.987735093
1.122461915
1.175283551
1.091861367
1.094831109
1.097293377
1.093065143
1.168902993
1.112836838
1.052214742
1.035839915
1.147955298
1.043461204
1.081837177
1.153173566
1.153806329
1.22121954
1.084071398
1.054593086
1.133746624
1.124265194
1.076838374
1.058132768
1.126698017
1.109343171
0.991813004
1.161041856
0.999621272
0.967018604
1.112752438
1.163964987
1.11048758
1.162082314
1.028014302
0.997127771
1.118981361
0.97918421
1.151524067
1.086268306
1.090212703
0.998265386
1.056881905
0.98333782
0.995219588
1.026366591
1.057548881
1.096455455
0.921713054
0.964823663
0.868392706
0.907323897
1.25690484
0.988819957
1.152720451
1.134509087
1.025309205
1.047144771
1.049489021
1.08832705
0.953969538
1.030681372
1.107075334
1.022754073
1.034694433
0.956172347
1.071088195
1.156262279
1.115910888
1.09205699
1.049438596
1.070754647
0.985614717
1.065403938
1.045557618
1.063431025
0.98978579
1.148833036
1.15109539
1.023750067
1.124498606
1.281970859
1.00187254
1.099524617
1.080837131
1.044851542
1.121879101
1.152158022
1.035154343
0.963481843
1.073417425
0.999258518
1.092056513
1.093444347
0.993970156
0.929001153
1.1667943
1.023214817
1.074186921
1.080452442
1.042151093
1.11847043
0.952083886
0.98980701
1.06637454
1.088961959
1.081838131
0.942532182
1.052873611
1.079468012
0.989394784
1.210987926
1.103703737
1.08422482
1.183335304
1.143975496
1.159829617
1.063803911
1.051407695
0.944993556
1.100857615
1.10297966
1.045109034
1.058567524
1.033379912
1.05264008
1.092973471
1.098398924
1.031391025
0.983440697
1.117720604
0.991292775
1.04834342
1.166828871
1.12866056
1.178576469
1.014134526
0.993117571
1.039146781
1.118995309
1.046802759
1.051455736
1.152889252
1.071980238
0.926554918
1.116264105
1.002861023
0.949863374
1.063155293
1.11165905
1.082683802
1.096059442
0.983168066
0.971214592
1.081309199
0.946484864
1.140306354
1.056272388
1.055146813
0.960303962
1.041197062
0.945370674
0.95368278
0.978145003
1.023922324
1.06715703
0.898781002
0.943387091
0.831047833
0.929627299
1.15499258
0.936892509
1.072912216
1.14697504
0.967008054
1.019806623
1.027002692
1.046879649
0.948184133
1.00620985
1.029641271
1.011608958
0.96837306
0.910612345
1.076264381
1.153344989
1.077237248
1.091949582
1.048357964
1.027822971
0.956719816
0.979699671
0.993597269
1.057997584
0.970624745
1.114653587
1.084432244
0.982053339
1.078537941
1.240638256
0.950993001
1.078992963
1.083782315
1.081383228
1.087548971
1.18411839
1.00082624
0.911225259
1.007881761
0.989285409
1.086673737
1.124085546
1.000043631
0.89916414
1.141703844
1.043585896
1.041504264
1.044558048
1.028450489
1.098468781
0.975719929
1.014748335
1.052067399
1.069450855
1.059741259
0.899207711
1.018088102
1.079806447
0.967748582
1.228605628
1.059475899
1.099902749
1.169042349
1.112097621
1.12961328
1.021526814
1.004086733
0.916523695
1.035121679
1.081761003
1.009835005
1.053663492
1.017375231
1.044061422
1.083726764
1.031005144
1.035860896
0.985798717
1.120753288
0.980291188
0.998168409
1.144655466
1.097100973
1.113037109
1.032133102
0.981793106
1.068044186
1.087729692
1.03812921
1.039655685
1.087985635
1.061808467
0.927461922
1.138347149
0.992409945
0.926586092
1.076977372
1.104527831
1.070414782
1.07877934
0.9847579
0.970366299
1.10926044
0.945165753
1.106999874
1.018122315
1.010609388
0.967829525
1.01424253
0.951084256
0.972570419
0.948313177
0.984180868
1.043163538
0.886767268
0.923967183
0.793094933
0.87734282
1.129048347
0.918518603
1.108108997
1.095225215
0.948692441
1.028213263
1.014760137
1.009385467
0.929368854
0.96920681
1.013003945
0.952549994
0.975064754
0.894442976
1.024747491
1.115216255
1.058578134
1.035112381
1.030946732
0.994808912
0.943700135
0.959377348
0.987104356
1.024048686
0.99604553
1.075541258
1.162633419
0.988821328
1.094993591
1.211873412
0.975388348
1.078992844
1.039951205
1.032079697
1.004290104
1.164266586
1.004853249
0.905307293
0.992586374
0.967985153
1.040288806
1.102833748
1.004817963
0.881995916
1.142069697
1.034297585
1.008892536
1.011759281
1.001533866
1.077479959
0.945315361
0.95791173
1.032482386
1.095991373
1.054085612
0.886987507
0.998237967
1.063785911
0.964935362
1.20296824
1.03103435
1.090654969
1.180577397
1.114614248
1.121940017
1.015688539
1.052713633
0.903342664
1.040087819
1.067475677
0.977578521
1.02880466
1.009417295
1.064547658
1.072136402
1.088213801
0.995871484
0.94046694
1.114157081
0.955709875
0.99676013
1.086327076
1.110366106
1.11994493
0.96377641
0.973938942
1.057767868
1.07674706
0.980841041
0.987499714
1.080587983
1.043012142
0.943547606
1.071973324
0.96325624
0.923407018
1.060503244
1.133691192
1.072509646
1.085757375
0.996045411
0.932609856
1.078337908
0.943879664
1.083961844
0.989507139
1.019464374
0.922275782
1.010309815
0.919181287
0.934798837
0.968844712
0.976548851
1.012008309
0.886920571
0.916646481
0.800600052
0.866400719
1.102995992
0.936529994
1.055902839
1.068719149
0.939068258
0.982225716
0.965801954
1.052706718
0.909879923
0.97439754
1.022239804
0.944128156
0.950253248
0.888521731
1.038741112
1.119661689
1.040901661
1.043508291
1.014991879
0.962654769
0.907612205
0.943068385
0.959385872
0.985140383
0.965655088
1.075111747
1.076801896
0.955464661
1.071079612
1.241013527
0.934643984
1.07666409
1.064474821
0.98255384
1.042122722
1.147159338
0.967454016
0.894859314
1.002855301
0.937922239
1.045772672
1.102396369
0.935935974
0.88179791
1.092050791
1.004829288
0.962059259
1.027031302
1.012926221
1.05259347
0.920725167
0.946228147
1.001089573
1.055021763
1.025295854
0.918118119
1.003108025
1.048746467
0.9436481
1.182482958
1.020279288
1.064332247
1.139256597
1.082903028
1.137406588
1.028479338
1.014261842
0.90611583
1.050774813
1.017058611
0.974519193
1.040126204
0.988951266
1.066797376
1.047528744
1.041102529
0.994782925
0.941990197
1.073656678
0.936459303
0.974239171
1.104848146
1.084918976
1.103414297
1.012798071
0.964660883
1.034526944
1.047142625
0.981116951
0.991612911
1.072907448
1.067180037
0.887185335
1.084057331
0.955091298
0.887764871
1.021155
1.052620769
1.03888464
1.063996553
0.99307549
0.908867002
1.037332654
0.910031736
1.032755494
0.998751163
1.031065106
0.932466507
0.984919488
0.904438496
0.909712136
0.928308845
0.949502528
1.020017147
0.883941352
0.881756246
0.786066592
0.874629021
1.161301255
0.907270312
1.051789522
1.08133769
0.94654721
0.989050746
0.970817387
1.006556034
0.931607544
0.965977013
0.982248962
0.930593431
0.932646155
0.89969635
1.018219233
1.115315676
1.053863287
1.049820185
1.038910985
0.94956696
0.89634496
0.935145974
0.931992173
1.015595078
0.935666382
1.055712938
1.089872003
0.970753193
1.060811877
1.197683573
0.933677077
1.047415495
1.018475771
0.974936366
1.028147101
1.146178246
0.963442504
0.890131116
0.995197713
0.899803102
1.068974495
1.069525838
0.936080277
0.878927529
1.093488812
0.982510388
0.991868794
1.023880005
0.994340301
1.026145697
0.893841684
0.945851326
0.983023226
1.024046898
1.026554108
0.896120667
0.959444404
0.985421062
0.9230088
1.150928855
1.076902509
1.025781274
1.162312865
1.075147986
1.079170704
0.985726058
1.011212826
0.889477432
1.030066848
1.0490309
0.956002653
1.045007825
0.959380388
1.036359787
1.046073198
1.017942786
0.989916623
0.902145505
1.061216474
0.933448672
0.97187829
1.097060919
1.061728835
1.143108845
0.989744127
0.951545775
1.033420563
1.045790672
1.011128664
0.978489816
1.070489407
1.07891798
0.899365187
1.06639111
0.90422523
0.885754228
1.049752831
1.081625342
1.00747478
1.059800863
0.943473518
0.932237208
1.074233294
0.885689795
1.052820444
0.999219775
0.990116596
0.901755452
0.994237959
0.902824104
0.912751913
0.940756798
0.934489846
0.993804812
0.856025696
0.874485135
0.811793864
0.854316652
1.081121683
0.919252515
1.073542953
1.092535138
0.929169953
0.981509387
0.971252501
1.001855612
0.898509741
0.988111377
1.033001423
0.920018733
0.992975593
0.868584156
0.993685246
1.097539306
1.042165279
1.023538828
0.990833521
0.940706551
0.90862298
0.950856507
0.919864655
1.01080966
0.974536002
1.03634584
1.103989363
0.985684752
1.042477012
1.223009586
0.917511046
1.051408648
1.022043467
0.986486793
1.004983068
1.082217693
0.955569923
0.87609303
0.933826327
0.940076709
1.029272556
1.052015543
0.917326033
0.886598647
1.112621903
1.037081599
0.941118479
0.981562912
0.947904766
1.032199979
0.888103724
0.947383642
1.023036122
1.009459257
1.018822432
0.895694494
0.990817666
1.055071473
0.933934152
1.137142539
1.034533143
1.039880991
1.125636458
1.092001557
1.091925859
0.997110486
0.98477447
0.889332294
1.011169791
1.031517863
0.968675137
1.018389583
0.977867424
1.027471423
1.012868047
0.998808801
0.96937865
0.930145025
1.057500958
0.911762059
0.970159411
1.09333837
1.065866113
1.1106776
1.011993766
0.93713969
1.021460176
1.055380821
1.004705429
1.017997265
1.040428758
1.036923051
0.903384387
1.059635162
0.952469766
0.873214304
1.031941772
1.109426141
1.044278502
1.076842666
0.925321937
0.913079798
1.051957488
0.912142932
1.04219687
0.970790923
1.012730122
0.910161734
0.96940881
0.924695909
0.91237992
0.926352382
0.919195235
0.996164799
0.874159157
0.878022373
0.805071235
0.823669136
1.108364582
0.916190803
1.007778049
1.036779284
0.963139057
0.965572596
0.953416705
0.99911052
0.912953019
0.919117153
0.977355063
0.951446414
0.944800317
0.858692825
1.001950026
1.096761227
1.002695441
1.043797374
1.003703713
0.960684359
0.931788564
0.930309415
0.946522593
1.021404386
0.946451962
1.054908872
1.070351243
0.931623161
1.044615746
1.158454061
0.928409457
1.067655444
0.990827799
0.977986336
1.026167989
1.115050316
0.945621192
0.887772262
0.96735388
0.92127496
1.030528903
1.051365376
0.936684847
0.851251364
1.09643209
1.014351249
0.966203988
1.016021371
0.977931559
1.035737991
0.891911149
0.942681134
0.964439034
0.998383701
1.004797816
0.875306547
0.941058159
0.986245632
0.936517954
1.192421317
1.015033364
1.060762644
1.128172517
1.123135805
1.114562392
1.018903732
0.994856119
0.858774602
1.034902334
1.048043251
0.955310941
1.004972816
0.982716262
1.031835198
1.009839058
1.014056683
0.936405718
0.927159548
1.067511797
0.922235548
0.935525894
1.123513103
1.07077527
1.060980797
0.980739355
0.952418029
0.982522488
1.027314186
0.982864141
0.966550946
1.074379325
1.010172486
0.903377056
1.055655003
0.922320604
0.892003298
1.044389009
1.098558307
1.035084963
1.031212926
0.96520406
0.923656046
1.00945282
0.901947141
1.059100986
0.982372046
0.991175294
0.899999857
0.971409023
0.879050374
0.871475637
0.915473521
0.907663226
0.995624721
0.840246022
0.865178466
0.791816473
0.86353451
1.110813618
0.892144978
1.012935638
1.022893906
0.932108998
0.962981701
0.947098732
0.974732339
0.87860626
0.926433563
1.016912937
0.945713162
0.904109657
0.843993664
0.973016977
1.12324512
1.040618777
1.002271175
0.979304552
0.946697414
0.901750624
0.932467163
0.937467456
1.048065662
0.96525526
1.083755851
1.045233369
0.961225212
1.098965645
1.204573393
0.90178287
1.036928654
1.022762537
0.962330401
1.013216376
1.067492723
0.93908757
0.890955567
0.964598775
0.901649654
1.007278681
1.053569198
0.963019848
0.865816236
1.11323154
1.000187397
0.979694724
0.999368727
1.006704092
1.028866649
0.895623982
0.918391526
0.978303432
1.046420336
0.993020177
0.884856403
0.960641146
1.010467649
0.90195936
1.156449676
1.026759028
1.057762384
1.146185517
1.063238502
1.111111641
0.994580328
0.986076891
0.878249705
1.00885129
1.026236057
0.976336241
1.013975263
0.944728076
1.037452698
1.026489258
1.030627251
0.957965314
0.939738214
1.079347491
0.911924839
0.970023155
1.092181563
1.070272565
1.082850695
0.969351649
0.93319732
1.022975564
1.01021862
0.96465981
0.969898164
1.061374187
1.027776241
0.910993099
1.05365932
0.94752723
0.882102609
1.043021202
1.065966249
1.037285566
1.028362989
0.930921137
0.941294968
1.030014515
0.85738939
1.034527898
1.00717175
0.984125972
0.872355521
0.99316138
0.909346521
0.915528357
0.936905205
0.928345561
0.996294558
0.834955812
0.859963477
0.775713682
0.85822916
1.10840404
0.91144681
1.053067684
1.045782208
0.912473083
0.946545243
0.975067496
1.011720538
0.878713071
0.916196525
0.982196987
0.934570313
0.932344317
0.877378464
0.986505806
1.120501995
1.01826787
1.048347116
0.990738988
0.954235494
0.880543828
0.918217778
0.959150016
1.01098907
0.918241084
1.085495114
1.066250563
0.94694525
1.063500047
1.165076256
0.916033268
1.047893524
1.01040566
1.00746119
0.976133466
1.122294188
0.95356375
0.871376157
0.960248232
0.880408287
1.03912878
1.075709224
0.899640262
0.873704135
1.079010129
1.00946188
0.953959644
0.974252462
0.943400681
1.048344374
0.877571106
0.911997378
0.993606508
1.034920454
1.019909382
0.857708097
0.96303916
1.01062274
0.924512327
1.158797503
1.012245178
1.026335359
1.131246328
1.079016805
1.115459561
0.96370846
0.981567264
0.890587866
0.995827317
1.051870227
0.987159431
0.991283655
0.93816179
1.062535524
1.014355779
0.998231351
0.975993097
0.927700281
1.081294298
0.930662155
0.964202285
1.100678444
1.072327733
1.109319568
0.937025547
0.98567754
0.978876591
1.021930933
1.019566774
0.980568349
1.029075384
1.035273194
0.917232931
1.048610806
0.905473113
0.853659689
1.01341939
1.07825768
1.008808732
1.029265404
0.928967655
0.91604507
1.062118888
0.877544701
1.079773903
0.974023342
0.975673556
0.893744171
0.96541667
0.861879706
0.882045567
0.942867637
0.954444349
0.983032584
0.860561013
0.899110973
0.781494021
0.850999773
1.149951339
0.911160707
1.017386913
1.048808813
0.910068691
0.952101886
0.989704788
0.993922234
0.891276419
0.929889441
1.000119686
0.948400676
0.921886265
0.838165343
1.03014338
1.063852191
1.051898122
1.02966857
0.952220976
0.928890586
0.911547422
0.914246202
0.933772385
1.010320306
0.976851106
1.044509172
1.065337777
0.940734029
1.040398002
1.171565652
0.935949385
1.021113396
1.008361936
0.983415246
1.037005305
1.073350668
0.934128821
0.865882695
0.987403154
0.89643085
1.019919515
1.068763018
0.949736595
0.852581143
1.067101479
0.976523459
0.962266922
1.042756557
0.968934417
1.023396969
0.902865648
0.909211874
0.97507292
1.02082181
1.011960983
0.87352401
0.934472919
1.021106243
0.933220387
1.190831542
1.01223433
1.058655262
1.12571466
1.045293331
1.109372973
0.981838286
0.991984725
0.861983597
0.972967625
1.023183703
0.972661972
0.977842212
0.978490531
1.015387893
1.050337434
1.001832485
0.922822595
0.914591312
1.041763544
0.94339931
0.953432441
1.111853719
1.034301519
1.099967718
0.970101833
0.924913466
0.985340893
1.030056
0.994051576
1.025280714
1.055400491
1.018644691
0.867563784
1.040502787
0.898421526
0.885415912
1.033165812
1.061881304
1.044310093
1.06330049
0.964361072
0.912586987
1.026951075
0.914687634
1.039422274
0.987635553
0.987631142
0.928196847
0.959579825
0.887480319
0.901673317
0.92728889
0.955778658
0.980646193
0.842398107
0.873609424
0.794816375
0.855791092
1.075063109
0.877386749
1.021651387
1.043344855
0.917037487
0.964659333
0.978252709
1.003825068
0.912792385
0.930227578
0.980751157
0.930225253
0.9465065
0.862463117
0.987108767
1.112946391
1.007083774
1.015392184
0.974024236
0.937548041
0.882143855
0.929849565
0.941009998
1.00658834
0.939102232
1.045599818
1.029507637
0.932858527
1.070413947
1.173794985
0.938872874
1.023376465
0.97837162
1.00063467
1.044549108
1.083851933
0.944696784
0.862561464
0.954830766
0.897782505
0.99404484
1.063845515
0.950312734
0.860122383
1.067622662
0.990577638
0.956874907
1.010003686
0.973346353
1.017580628
0.904488206
0.926596522
0.970882416
1.036291599
1.014074802
0.871757865
0.935836375
0.9759956
0.903098285
1.153943181
1.020970464
1.028015018
1.099300027
1.080490708
1.084324718
0.975955904
0.978534818
0.82586956
1.032343149
1.065116286
0.979016602
0.994801223
0.978747547
1.03438127
1.051112652
1.00707674
0.943916798
0.911121845
1.053205729
0.909537613
0.967390299
1.083755612
1.076637626
1.122291565
0.957140982
0.96749121
0.987316847
1.029805422
0.991048157
0.994128466
1.05513382
1.006499767
0.898337305
1.029650688
0.900803983
0.867406905
1.010676503
1.06717968
1.002294898
1.046312928
0.929076731
0.911445856
1.036390185
0.905028701
1.026882172
0.959722817
0.987591207
0.913999796
0.943435907
0.872414112
0.903568327
0.909809351
0.938160658
0.99446857
0.82419771
0.865076005
0.791596651
0.830743909
1.148124814
0.891894817
1.080895901
1.060884356
0.88412565
1.000806212
0.968583703
1.013557076
0.906389713
0.913776994
0.970710337
0.908386469
0.921865404
0.873972178
1.018681526
1.0920614
1.003846407
1.025896668
0.981230915
0.971372843
0.91355288
0.92284447
0.927308202
1.000106931
0.959622025
1.037186265
1.060695052
0.978312671
1.031921148
1.196191311
0.92355454
1.045021653
1.008883953
0.984016955
1.004015207
1.119077325
0.946682692
0.875136435
0.957628369
0.896368265
1.013778567
1.060035586
0.938779056
0.872686327
1.049355745
1.00216651
0.945895672
0.971598089
0.929390609
1.020983458
0.900226951
0.936699688
0.985320091
1.017910361
0.980444014
0.905742228
0.939178765
1.021242976
0.932666004
1.152775407
1.043051004
1.043617487
1.140615463
1.046998858
1.053453326
0.976216137
1.011133313
0.87260282
0.99094826
1.032204986
0.960393906
1.009851575
1.000374317
0.98725611
1.007211447
1.026771188
0.979672253
0.926081896
1.043699503
0.927083313
0.951041937
1.080709934
1.043655515
1.073361278
0.991119266
0.960805774
0.998999119
1.021517158
0.958654046
0.980507374
1.029331326
1.030303836
0.900046349
1.079195023
0.917876542
0.865103841
1.020221472
1.091755271
1.022045016
1.045317411
0.928100705
0.906719208
1.020189762
0.889488637
1.050668716
0.943400621
0.985957026
0.896930575
0.956832469
0.896450341
0.918376982
0.887341619
0.947381079
1.021079183
0.841581702
0.871066272
0.777694523
0.847050011
1.08590281
0.903091013
1.036172152
1.037189007
0.921441197
0.957872331
0.970703542
0.994001806
0.898382306
0.897758722
1.007318616
0.939344347
0.929028094
0.898342133
0.982487917
1.109740376
1.018123269
1.013899326
0.985543489
0.921468437
0.891612232
0.947076023
0.954156339
1.0079813
0.946023107
1.055330753
1.046643496
0.943461001
1.08569634
1.166369677
0.908449888
1.018616319
0.998694837
0.975873232
0.994572461
1.112508297
0.933296442
0.868373632
0.982825994
0.90210247
1.021881819
1.051478744
0.913256884
0.841941476
1.11295712
0.960739315
0.967389047
0.985420763
0.967225254
0.999043286
0.898807466
0.90309906
0.966276467
1.02974236
1.02083993
0.89346385
0.97585845
0.988738477
0.924156129
1.159229279
1.003486633
1.027506948
1.115634918
1.07499373
1.088972449
0.9812904
0.975812197
0.894185007
0.98627454
1.029525876
0.926470995
1.018595219
0.953508854
0.997214735
0.994316459
1.032339096
0.924728215
0.937468171
1.053426147
0.931844473
0.979348779
1.078945518
1.065926194
1.08237958
0.970207572
0.947622359
1.010449052
1.030589819
0.958758891
0.966478527
1.0779351
1.020506859
0.866861224
1.075099945
0.917696297
0.886839807
1.026301265
1.055151582
1.031377792
1.04142952
0.945452213
0.946893454
1.031669021
0.872455776
1.063326836
0.993042231
0.985693753
0.898515403
0.970947146
0.912753403
0.915717542
0.899671614
0.919585586
1.00799346
0.839030683
0.859118164
0.785816252
0.861784756
1.108909965
0.908454537
1.059064388
1.090399623
0.882855535
0.957224607
0.966640294
1.001365662
0.889606953
0.91475606
0.996505499
0.949900389
0.905061066
0.877018273
0.970551372
1.083645821
0.996876597
1.020344734
0.966246486
0.952263355
0.912411094
0.913926065
0.937245369
1.010899067
0.937898099
1.000388384
1.087999701
0.935651004
1.058635354
1.169266462
0.889245093
1.024242163
0.984945416
0.968259871
1.035959005
1.096341014
0.944494009
0.869016349
0.944253623
0.906976521
0.990206599
1.036634445
0.912911236
0.852412999
1.102432132
0.978098929
0.943832278
0.994262636
0.99095571
1.033508778
0.912899792
0.935066223
0.967883289
1.021688581
1.061079025
0.855970919
0.956984878
0.966606498
0.955201268
1.135202527
0.992571115
1.074887276
1.09357059
1.072388768
1.1088202
0.994768441
0.982106447
0.849115789
0.995542467
1.050438881
0.966493189
1.032768846
0.956372499
1.015126586
1.050387502
1.01246655
0.968861818
0.908436477
1.054363847
0.930566907
0.957774341
1.098455071
1.086141109
1.057628632
0.977448285
0.943787038
1.022776484
1.07663095
0.972492576
0.954696596
1.015552878
1.000676394
0.883996308
1.04686749
0.884424567
0.894799709
0.995387435
1.033252001
1.014020801
1.023832083
0.964230776
0.885304272
1.019759417
0.888328969
1.040181994
0.989218533
0.972607613
0.886314988
0.952208579
0.909029186
0.908781767
0.899943054
0.961264193
1.000144482
0.820037901
0.842295349
0.789790869
0.871692955
1.127691388
0.90149343
1.010034084
1.046213031
0.905887485
0.973594964
0.97268641
0.999686539
0.887944579
0.958097935
0.963477194
0.910234571
0.920865774
0.866958857
0.992404401
1.055594921
0.989202321
1.036084771
0.994171381
0.94063282
0.882420242
0.91983211
0.930248559
0.993086934
0.940604031
1.033602715
1.071380377
0.938074589
1.049901843
1.168865561
0.923655152
1.026242971
0.992688537
0.981285989
0.988996208
1.085373521
0.945958316
0.856306255
0.982917607
0.896832466
1.023325086
1.032967567
0.927362382
0.882654369
1.102271318
0.978487194
0.940308273
1.010645151
0.990304768
1.037354112
0.895878434
0.944225073
1.000498056
1.045714736
1.004210234
0.87731111
0.928915143
1.013738036
0.927404225
1.169664502
1.029293299
1.035932302
1.122097611
1.085997581
1.08688426
0.990406573
0.982125163
0.847875953
0.977642417
1.022315979
0.965171814
1.004111886
0.943674266
1.037227035
1.028168321
1.00368917
0.991358459
0.957759798
1.05439949
0.936603904
0.972571671
1.06408608
1.053517222
1.089801431
0.989714801
0.953647792
0.985418856
1.020917892
0.970506132
0.978852153
1.063192606
1.041631937
0.895758688
1.028143406
0.911631942
0.871344745
1.029675961
1.049918294
1.016069889
1.069799542
0.946032226
0.928574026
1.005705833
0.862692058
1.054100752
0.987598479
0.994732976
0.897286952
0.998851597
0.914629221
0.879729331
0.920259893
0.932056665
0.981784046
0.84770149
0.841374338
0.798110723
0.848183572
1.092145801
0.882758915
1.010891318
1.050507665
0.916558087
0.968068659
1.001025915
1.012851596
0.903957784
0.921058297
0.981389344
0.909309149
0.940928936
0.8815431
0.995381951
1.105726719
0.997175336
1.029776335
0.970561683
0.959966719
0.889802217
0.915053904
0.947464168
1.003581285
0.931784928
1.060614586
1.034465909
0.953467965
1.052890539
1.199018002
0.927108407
1.033532739
1.005311012
0.976601601
1.0269804
1.103601217
0.970687985
0.833010375
0.945903659
0.911516845

==> trainlossQlowSNR.dat <==
loss5
2.32534647
2.236498117
2.210638523
2.175910234
2.190597296
2.225412607
2.201699734
2.222968578
2.188717842
2.221898079
2.206156254
2.20809412
2.162567854
2.187419176
2.232169628
2.225487709
2.201328993
2.213309526
2.192170858
2.198125601
2.208137035
2.211978436
2.206788301
2.179043293
2.217076302
2.212629557
2.210603952
2.21219635
2.232760668
2.186610937
2.214996815
2.214200735
2.187835217
2.207147598
2.218286276
2.202871799
2.175042152
2.217316151
2.202414274
2.231956005
2.212978125
2.224818468
2.185184717
2.2204597
2.212771177
2.210654497
2.199257851
2.219974756
2.226348877
2.201579094
2.210427046
2.1819911
2.18616271
2.230389595
2.200796843
2.206139088
2.205591679
2.177349091
2.226171494
2.216737986
2.20805192
2.229151249
2.221839666
2.216236591
2.222415924
2.19867444
2.206076622
2.181203127
2.172347307
2.218597412
2.204221725
2.202724218
2.194459915
2.217237949
2.219997168
2.206075191
2.206771612
2.210381508
2.213469267
2.218489885
2.237563848
2.211225271
2.22060895
2.199005127
2.201341629
2.200629234
2.221415997
2.194857597
2.183771849
2.221784115
2.187699795
2.195699215
2.218711853
2.20510745
2.170416594
2.211326599
2.203161955
2.207262278
2.197633743
2.219349861
2.194870234
2.202051401
2.188302994
2.216222286
2.200249434
2.220318556
2.17211771
2.212465763
2.18328023
2.189368248
2.207751513
2.194604158
2.204642296
2.195141554
2.180711269
2.163410187
2.19341898
2.226089716
2.177192211
2.177551746
2.148317099
2.124891043
2.151517391
2.169872761
2.131082296
2.118848562
2.132641554
2.145051003
2.113907576
2.119613886
2.106977701
2.120800257
2.168312073
2.133168459
2.117763042
2.128540516
2.108087778
2.116756439
2.153757334
2.134152651
2.13318181
2.11544013
2.160205364
2.151382446
2.133053064
2.15720582
2.189430475
2.118233919
2.141863823
2.14831233
2.113140345
2.13449502
2.162108183
2.144603014
2.104090214
2.155321121
2.129879236
2.158617496
2.152729034
2.144229412
2.096713066
2.151521921
2.138787985
2.163663149
2.133176327
2.146793365
2.140369177
2.142354012
2.137985706
2.126801491
2.120842695
2.163464785
2.13287282
2.119157314
2.147739887
2.114076138
2.15694356
2.138945103
2.133653164
2.163232088
2.141610146
2.137480497
2.123912811
2.134712458
2.124254227
2.120036364
2.11692977
2.132768393
2.131902933
2.138913155
2.139979839
2.145378828
2.139566422
2.14490819
2.148788452
2.145128727
2.115943432
2.133517504
2.151521444
2.175529718
2.14774251
2.125894547
2.137619257
2.135499954
2.165558338
2.125399113
2.120623827
2.141098022
2.113822937
2.108996868
2.154643536
2.141384125
2.091042995
2.126467705
2.15261054
2.137242079
2.137248039
2.144696951
2.128549099
2.138548374
2.106383324
2.159150839
2.136098623
2.13606596
2.107569456
2.141702652
2.111114025
2.136264086
2.136547804
2.137979746
2.139039993
2.127907515
2.113229752
2.088360786
2.104116201
2.218635798
2.093673468
2.128106833
2.107729435
2.064763784
2.115214586
2.107548475
2.124806881
2.081224442
2.074133158
2.093015671
2.074998617
2.066205978
2.078455925
2.081702709
2.132408381
2.085394382
2.075585842
2.085183859
2.054628134
2.068802834
2.085599899
2.077882528
2.101216078
2.068012238
2.112982035
2.105283499
2.100470543
2.118375063
2.151037693
2.082883835
2.11177063
2.101578951
2.070679665
2.104020834
2.117291451
2.104309082
2.057355642
2.106090069
2.097584486
2.116565228
2.098701954
2.110287666
2.072932482
2.115690231
2.074215174
2.103619814
2.08934617
2.107636929
2.092544317
2.086571217
2.092787743
2.086651087
2.084568501
2.115292072
2.065282106
2.090973377
2.098342419
2.055954218
2.130528212
2.104886532
2.097356796
2.12138772
2.109701395
2.120614529
2.101027966
2.096794605
2.080652952
2.050475836
2.090494394
2.080471516
2.086122513
2.095615625
2.098258972
2.101321697
2.078161001
2.084611416
2.103758574
2.0759902
2.084063768
2.100961685
2.13226223
2.122194767
2.095413208
2.063103914
2.082729578
2.089973927
2.1128335
2.085564137
2.070108652
2.11253047
2.081239462
2.073690414
2.116934538
2.101917744
2.060159683
2.108280182
2.106521606
2.108640671
2.087191105
2.101539373
2.066405773
2.092223644
2.06414485
2.102145195
2.090523958
2.109827518
2.064484596
2.088788271
2.089698315
2.087933064
2.081120729
2.071229696
2.104599476
2.083925247
2.06085968
2.015657187
2.046087027
2.170186281
2.033930779
2.096621752
2.067085028
2.03295207
2.062735558
2.084303617
2.070439339
2.046990871
2.05418539
2.05811882
2.033057451
2.031335354
2.034899712
2.058560848
2.090363264
2.04807806
2.045394421
2.058223486
2.031157255
2.028258324
2.056985617
2.035094261
2.063153505
2.060295105
2.086606264
2.080278635
2.063685894
2.092978477
2.113820076
2.044038296
2.066213131
2.073307037
2.041191101
2.072486639
2.080707788
2.065286875
2.027857304
2.061232328
2.063814163
2.084816933
2.068130732
2.07861352
2.031732321
2.082954884
2.042244196
2.072776794
2.055597782
2.072156429
2.085636377
2.056230068
2.052364826
2.06341362
2.043709755
2.078289747
2.045464993
2.038957834
2.084693193
2.00600338
2.107476234
2.079798222
2.060527563
2.115155458
2.088671923
2.106707096
2.056957722
2.050806522
2.042751074
2.039298773
2.067849159
2.073724747
2.061777115
2.054527998
2.07678318
2.070119143
2.068219185
2.064436674
2.065473795
2.060320616
2.043118
2.042709112
2.082270622
2.094136
2.067196846
2.037986279
2.060716391
2.061975718
2.078362942
2.060870647
2.051695108
2.080374956
2.031196594
2.040122509
2.090871811
2.066368341
2.023464441
2.084863424
2.074848175
2.074612617
2.050716877
2.074596643
2.088200092
2.077884912
2.035323381
2.083592176
2.065899849
2.080206633
2.03275609
2.068059206
2.050602674
2.049461842
2.055799007
2.072980881
2.072309256
2.049720287
2.028504848
1.968658209
2.024817467
2.1276052
1.990946412
2.076304913
2.058572531
1.996569991
2.036154509
2.05060792
2.049516201
2.004432917
2.016370058
2.03240943
2.015133381
2.005690575
2.006971836
2.033189535
2.085246325
2.037833929
2.027776241
2.036351204
2.021192312
2.019008875
2.029789925
2.036929369
2.038539886
2.027471066
2.070042372
2.052993298
2.045165777
2.074044704
2.078410864
2.023462296
2.047560453
2.043385744
2.031636238
2.044747591
2.06665659
2.038916349
2.016241312
2.036679983
2.03360343
2.05627346
2.047142267
2.039988518
2.004174471
2.065636158
2.036530018
2.060590267
2.036392927
2.040761232
2.060251951
2.022156239
2.035479546
2.049659252
2.029119015
2.055869102
2.019559622
2.00802803
2.044243336
1.990929127
2.082305193
2.054193974
2.047028303
2.099307299
2.059375286
2.077569723
2.044405699
2.030650616
2.02788949
2.02385354
2.04222846
2.033283472
2.032394409
2.036719561
2.044758081
2.059047461
2.036825895
2.036294699
2.048844099
2.044484377
2.028855562
2.045320272
2.076749086
2.08967185
2.055446625
2.035177708
2.034114122
2.044814825
2.08663249
2.04178977
2.025139093
2.057651997
2.01172471
2.009241581
2.05786252
2.047227383
2.004681587
2.052600145
2.058636427
2.063723326
2.044691086
2.052227259
2.042105675
2.03984952
2.004783392
2.070798635
2.028341293
2.062720776
2.001349449
2.028296947
2.032571554
2.04274106
2.023691654
2.041481495
2.03882575
2.026100874
2.026781321
1.964981914
2.011384487
2.110874653
1.973570585
2.070715904
2.03663826
1.992200375
2.021441221
2.0349195
2.017246962
2.012297153
2.008178234
2.031568289
2.013087511
1.994866848
1.994624496
2.022392273
2.069079399
2.020364761
2.009506941
2.030607462
2.001945734
2.0055511
2.006324291
2.003888607
2.035460234
2.015827417
2.054576874
2.046035528
2.013174295
2.059608936
2.078423262
2.009950161
2.047932148
2.032932758
2.015686512
2.04138422
2.045952797
2.024548531
1.971522808
2.032780409
2.034921169
2.052034378
2.017170906
2.020416498
1.999826074
2.050163507
2.030755043
2.032311201
2.023801088
2.026463985
2.022366285
2.022761106
2.014938831
2.033899307
2.01260066
2.04867363
2.006651163
2.006489515
2.040354967
1.977315784
2.076889038
2.040205956
2.036234379
2.064235449
2.050438404
2.073261738
2.011879921
2.019033909
2.016292334
2.007127523
2.035590649
2.019570589
2.019083023
2.009684563
2.037728071
2.050240993
2.042701006
2.043679953
2.0351789
2.029256344
2.012006998
2.014812946
2.068102121
2.053375721
2.02772069
2.005645752
2.033278942
2.035027742
2.052946091
2.027191877
2.004080057
2.043429613
2.015291214
1.993206143
2.052377462
2.013055325
1.965684652
2.044831991
2.062031269
2.052703381
2.022978306
2.025112152
2.017254591
2.036953688
2.003365517
2.042975664
2.012019157
2.042623281
1.989486814
2.030248165
2.005764723
2.02462554
2.001162052
2.017042637
2.040404558
2.002988577
2.005007982
1.953394532
1.983878136
2.106021881
1.94195807
2.066687346
2.02405405
1.987427711
2.023406267
2.034352303
2.049874306
2.005102396
1.995630145
2.006535769
2.010350704
1.995579123
1.979205489
2.023626089
2.070262909
2.006598949
2.008097887
2.011367321
1.990070462
1.990596175
2.018673182
1.991783619
2.029943466
2.005172014
2.047235012
2.033237219
2.025044203
2.063135386
2.071304321
1.999197364
2.033629417
2.029619217
2.022220373
2.026611567
2.053523302
2.000161409
1.979630947
2.014246225
2.01114583
2.043643951
2.010871172
2.02678299
1.988458514
2.047141075
2.012033463
2.037946224
2.025395155
2.031600714
2.026076078
2.010607243
2.006971121
2.021290541
2.003962994
2.037173271
1.972573638
2.000072479
2.021216393
1.95734942
2.062064409
2.04823041
2.025007963
2.062820911
2.045725584
2.071768284
2.014111519
2.011357546
1.987531066
1.995181799
2.011807442
2.000231028
2.019031763
2.005062342
2.011182785
2.040881395
2.019047499
2.027023315
2.027852774
2.007507801
1.997019649
2.016627789
2.045928955
2.063207865
2.036610842
2.005646467
2.025202036
2.015630007
2.039109945
2.024389505
2.004740953
2.031603336
2.004622698
1.988652825
2.042596102
2.010071039
1.985322595
2.031907797
2.033430576
2.041115284
2.038974762
2.033811808
1.997028351
2.025635481
1.987573743
2.046132803
2.006856441
2.045295
1.982187152
2.00459981
2.009519577
2.014214754
2.008846283
2.009785175
2.023761272
2.023226738
1.999243259
1.945526719
1.996896863
2.120732307
1.959342599
2.045408726
2.020942211
1.983587265
2.007938862
2.031291485
2.028380156
1.999631643
1.989708066
2.012042522
1.99318099
1.992436409
1.979342937
2.008890867
2.049841881
2.005892754
2.004448891
2.007394314
1.970040202
1.979915619
2.016666651
1.996327519
2.007211447
1.998148203
2.051094532
2.034002066
2.009027958
2.030268431
2.070650816
1.977267861
2.020064116
2.023396015
2.012228727
2.030554295
2.033798456
2.024615288
1.988754988
2.022943258
2.017280817
2.031460524
2.013693094
2.018599987
1.979305506
2.036809444
2.024845123
2.025095224
2.008555889
2.019244909
2.029123306
2.003469467
1.998864055
2.013487101
2.015514851
2.025798321
1.992814302
1.98548162
2.018889666
1.966952085
2.059429169
2.032631159
2.014382362
2.069442987
2.032608032
2.051832676
2.015172482
2.010925293
1.973438501
1.994225502
2.017135382
1.997825027
2.019019127
2.02028203
2.026293039
2.041477203
2.026543379
2.007060528
2.005702972
2.023101091
1.990916491
2.011792183
2.035428047
2.051067114
2.030397177
1.998661637
2.010257721
2.019314051
2.040279627
2.021359921
1.999454856
2.025475264
1.993592858
1.980585456
2.029640913
2.008520365
1.976774216
2.029945374
2.033376932
2.037994623
2.009003878
2.019736052
1.99714911
2.022997618
1.971512914
2.030997276
2.011407375
2.019854546
1.985195518
2.015305996
1.997264624
1.99652338
2.006099463
2.009310246
2.029702187
2.008715868
1.985329151
1.930883408
1.979033589
2.054243088
1.946357965
2.05673337
2.021632195
1.969485402
2.001208544
2.027205706
2.005957365
1.989390373
1.984489441
2.003909111
1.989421368
1.989140153
1.978264689
2.012967348
2.049151182
2.0151999
1.990553498
2.00462389
1.981569886
1.975756884
1.977648139
1.990206838
2.012170792
1.982270241
2.032372952
2.031753302
2.015459776
2.058130741
2.059582472
1.978335738
2.022101879
2.017928123
1.987755537
2.009100914
2.046178818
2.007383108
1.980083823
1.999551415
1.99945581
2.025476933
1.99898243
2.003437519
1.97612226
2.05901432
2.009083986
2.023547173
2.015675068
2.005968809
2.025846004
1.996375203
1.990856171
2.023680687
2.011505604
2.047013998
1.976757407
1.992361546
2.022296667
1.961828351
2.049699306
2.039402962
2.020364761
2.056869507
2.040381432
2.04650116
2.018134117
2.001499891
2.000911713
1.975394964
1.995095968
2.003868818
2.009526968
2.007359028
2.007723093
2.019858122
2.004091263
2.001611471
2.00847888
1.997597218
2.000782728
2.017577648
2.040974617
2.038215876
2.022790909
1.98310256
2.007748127
2.020964861
2.039184093
2.009447813
1.990991473
2.025182247
1.998712778
1.974742413
2.012549162
1.991509914
1.98341012
2.011809587
2.015982389
2.026138544
2.010813236
2.005152941
1.985319734
2.01482439
1.966693997
2.029595613
1.996982217
2.00988102
1.965851545
2.002168417
1.985880017
2.01185441
1.999360085
2.002379179
2.003468037
2.004098415
1.964233518
1.925821543
1.957908273
2.088796854
1.940295339
2.039201736
2.008648396
1.978072524
1.985956192
2.025960684
2.014897823
1.994146824
1.98842299
1.999405622
1.979112267
1.97174561
1.971973181
1.989995241
2.038487434
1.993305206
1.978441715
1.999092937
1.972795129
1.973013282
1.997922421
1.975813389
2.008430004
1.99980998
2.038762808
2.011190176
2.001224995
2.041743279
2.056969881
1.976952434
2.014839411
2.031039715
1.994229794
2.007355213
2.034575224
2.009988785
1.981107593
2.006780148
2.009684563
2.018424034
2.002535343
2.004355669
1.970344543
2.030871391
2.002441406
2.010330677
2.012775183
1.997608066
2.000736237
1.990665913
2.005366802
2.007516146
1.993923903
2.030853987
1.991120338
1.986682177
2.001961708
1.956993818
2.036818266
2.022661448
2.022799253
2.040443659
2.029555321
2.046744585
2.014574289
1.999266028
1.983408451
1.982322335
2.012223244
1.983880758
2.009448767
1.996863484
2.01415062
2.022081614
1.999234319
2.004746199
2.005087614
1.99625361
1.988037705
2.001591206
2.023968697
2.038849592
2.02601862
2.00477767
1.996427655
2.007967949
2.031014442
2.011615038
1.992430449
2.027846336
1.991945982
1.955734611
2.017850637
2.017717838
1.953118682
2.019722939
2.012175083
2.011306286
2.012968063
2.021579504
2.004066706
2.030688286
1.96768117
2.023065329
1.99896872
2.022340298
1.971090317
1.99778986
1.988275647
1.996417403
1.986368775
1.997388124
2.003507376
1.987689257
1.963507056
1.926442146
1.954902887
2.080711603
1.927695274
2.04472065
2.007120132
1.964124203
2.004542351
2.011788607
2.005634308
1.971975684
1.991081595
2.000809669
1.969699383
1.981757641
1.963087201
2.006549597
2.03309536
1.987040281
1.992390513
2.000606775
1.977027416
1.977052093
1.987233639
1.989240408
2.004435539
1.993538737
2.034291029
2.022148132
2.01564455
2.036387205
2.059852839
1.980296135
2.004728794
2.014729023
1.990462303
2.009274483
2.026307583
2.009974957
1.956642509
1.994402409
2.014023781
2.029806614
2.003880262
2.002322674
1.956387877
2.026732922
1.980404139
2.016586304
2.003457069
2.012938261
2.028241158
1.983096838
1.992846608
2.005216599
1.993220329
2.034043074
1.977370977
1.992408514
2.006483555
1.948787212
2.045942307
2.004992008
2.001909494
2.048115969
2.026890516
2.040263653
2.009889603
2.006454468
1.976033926
1.975806236
2.00800252
2.010885715
1.987068534
2.00743866
1.994958878
2.024970531
1.981753349
2.008544207
1.998067856
1.995989799
1.969166756
1.991972685
2.033845901
2.051156998
2.022907495
1.981122732
1.994337559
2.005617857
2.032167435
2.014326572
1.99344492
2.018695831
1.983281851
1.958298326
2.021459579
1.997919321
1.946810484
2.028282166
2.024789572
2.010523796
2.007631063
2.007697821
1.988935828
2.010635614
1.974751353
2.014598846
1.984428644
2.026245594
1.959908009
1.99414587
1.978230715
1.980367661
1.99838376
1.999923944
2.024986267
1.981478214
1.977783442
1.923486471
1.949276328
2.062624216
1.917082429
2.039098501
2.016211987
1.956670284
2.002584934
2.026312828
2.034998417
1.981427312
1.980775952
1.996287465
1.975055337
1.98277986
1.980137706
1.989286542
2.037483692
1.97611165
1.976447344
1.994295716
1.97499156
1.977902651
2.003594875
1.971662164
1.994808078
1.984436989
2.019843817
2.022678375
1.985546708
2.033097029
2.035963774
1.965208173
2.016602278
2.015169859
1.997247696
2.011487246
2.030145884
1.997246504
1.960439086
1.998938918
1.987784147
2.025221825
1.993297935
1.991300941
1.959536195
2.042104959
1.998826504
2.023385048
1.999812603
2.018052101
2.023853064
1.98344624
1.990647316
2.011395931
2.0079391
2.02244997
1.983214855
1.99348402
2.004168987
1.938277721
2.074585676
2.000711203
1.999505758
2.041662693
2.029247284
2.043385267
1.983697295
1.989090204
1.974547267
1.964861274
2.0096457
1.980679512
2.001706123
2.000635147
1.991734266
2.016810179
1.996078253
2.003869534
1.990344882
2.006549597
1.988775253
1.985530496
2.03676343
2.050843954
2.015383244
1.976295233
1.987205267
2.004453897
2.03427434
2.001796484
1.985992074
2.025989532
1.973281622
1.953582883
2.009079456
2.011438608
1.945307136
2.028773785
2.029448032
2.02038002
2.005264759
1.993743896
1.988226771
2.019640207
1.966773152
2.012418032
2.005893946
2.011241436
1.979106545
1.996520162
1.972697139
1.992222548
1.987275362
1.985186219
2.005451441
1.980106235
1.985390663
1.912858486
1.952183485
2.050593138
1.929992318
2.048137426
2.009478092
1.962112188
2.014394999
2.021373034
2.006205797
1.98678112
1.989590764
1.999051332
1.974985123
1.971415758
1.973480344
1.986361027
2.035445213
1.998075843
1.967205405
1.990286231
1.968507409
1.97130394
1.991027355
2.001467228
1.996227145
1.987777352
2.036029339
2.026679277
2.003906012
2.029878139
2.055746317
1.987756371
2.02234292
2.00390172
2.000211
1.994490743
2.030977964
1.993581772
1.969078422
2.005555391
1.998507857
2.011516571
2.010245562
2.005836248
1.951255322
2.017084122
1.985282421
2.00482583
1.998038173
2.007657051
2.021542788
1.990192771
1.986778021
1.993239284
2.01230073
2.016394377
1.972769022
1.987964392
2.007689238
1.955055714
2.048380136
2.022745132
2.003169775
2.035889626
2.040164471
2.026749611
2.005497456
2.000592709
1.986367941
1.978381157
1.996122003
1.979607582
2.000841856
1.993022203
2.003990412
2.021612167
1.991744876
2.001984835
2.002457619
2.000000715
1.974359274
1.998765588
2.026997328
2.028389215
2.007030487
1.978283167
1.997456551
1.996264219
2.029268503
2.003876209
1.972079515
2.014992952
1.999360323
1.957285643
2.026319265
2.016638994
1.948264837
2.009364128
2.027746677
2.006868362
2.004671574
1.998266339
1.981318235
2.015903711
1.955263257
2.019016981
1.987980366
2.012492418
1.964041591
1.990379691
1.979400396
1.989111662
1.992775917
1.989063621
1.999343514
1.976862669
1.976819873
1.916040063
1.94460845
2.075066328
1.920431137
2.03307128
2.020510435
1.967206478
1.990406871
1.998760104
2.012091875
2.002476454
1.972831488
1.995935917
1.967203975
1.960452676
1.959358215
2.003090858
2.042712212
1.996842742
1.974839211
1.980825782
1.957287192
1.961352468
1.97645402
1.978081822
1.999268293
1.971339583
2.039516687
2.025206804
2.004012346
2.022169113
2.058511019
1.986791253
2.002911091
2.009523392
1.987957835
2.003984451
2.027864218
2.004433155
1.966318369
1.999187469
2.002407551
2.015322208
1.997614861
1.99641943
1.963878751
2.023940325
2.016127825
2.013502598
2.002289057
1.997110486
2.00863409
1.992694736
1.998958826
1.985395551
1.982517362
2.005717278
1.968720794
1.981689811
2.023519516
1.965241909
2.0395329
2.015614033
2.009231567
2.039903164
2.022869587
2.027186871
2.012085676
1.994573593
1.968963265
1.975268006
2.006539583
1.976459026
1.988056064
1.982765675
1.999758482
2.028518915
1.99501586
2.012613535
2.003157139
1.992324591
1.984078646
2.0046525
2.032927513
2.039814711
2.002660751
1.993809581
2.001859426
1.986319304
2.01107192
2.011952877
2.000344276
2.019418001
1.985344768
1.965652227
2.022556305
2.002889395
1.939642549
2.026444912
2.013975143
2.014016867
2.010017395
1.997524023
1.978554964
2.012008905
1.963364601
2.019291639
1.994685173
1.996594191
1.967285275
1.999815822
1.987285376
1.998852372
1.990446568
2.003247738
1.990566373
1.97166574
1.962338686
1.898289204
1.964668155
2.063907385
1.90520215
2.045461416
2.019706964
1.960543633
1.98650682
2.013645172
2.019609451
1.978329539
1.976403713
1.998599887
1.980730414
1.976106763
1.972672701
2.005618572
2.041429043
1.99714911
1.980661988
1.992670894
1.971122861
1.976198792
1.983478427
1.986356735
2.002970457
1.983490109
2.044747353
2.024984598
1.98982513
2.026647806
2.063782215
1.974626303
2.019286871
2.000807285
1.986035705
2.001911163
2.021379232
1.988393664
1.965010762
1.984554529
2.005342722
2.01391077
1.996676087
2.007011175
1.973539948
2.031905651
1.988161087
2.007216454
1.990686655
2.017716646
2.015133381
1.986415267
1.983445883
2.00650692
1.995296121
2.009296179
1.962804794
1.991232872
2.011399984
1.956073284
2.051072359
2.022027731
1.985767841
2.046917915
2.03417635
2.028099537
1.993825316
1.991695881
1.979570627
1.968561172
1.99712956
1.970934868
1.995209098
2.010042667
1.993691444
2.019593
1.991371751
1.994593859
2.001320601
1.987044215
1.965622544
1.992909908
2.025171041
2.034865141
2.01129055
2.000337124
1.990574837
2.005101681
2.037577391
1.99710083
1.980040789
2.025266886
1.973665476
1.954953313
2.009690523
1.994675398
1.949561477
2.021294117
2.007685423
2.018332481
2.004544973
1.999299765
1.990207195
2.016881466
1.968771338
2.010372162
1.997892857
2.012570143
1.973789692
1.992013693
1.979693651
1.979734063
2.000394583
1.985086441
1.994986892
1.981304526
1.972193599
1.910981655
1.960653186
2.059116602
1.918774486
2.023658752
2.023640156
1.97384882
1.99938333
2.013837099
2.00853467
1.998519182
1.979562283
1.994345903
1.974126577
1.960432768
1.958744526
1.986093402
2.039019346
1.982594371
1.97596395
1.988417745
1.962324619
1.955135345
1.991740108
1.964247108
2.003744364
1.985917449
2.032986164
2.041358709
1.991621017
2.010529995
2.047502279
1.965506792
2.023137808
1.99411571
1.98104763
2.009391546
2.025310278
1.989092708
1.964508772
1.991984606
2.009943962
2.01082325
1.990014434
1.987266779
1.958349228
2.041642904
1.991043329
2.023809433
2.003795147
1.985807419
1.994052649
1.983046889
1.994408846
1.996705532
1.989104629
2.025698185
1.968985677
1.994451761
2.021158934
1.950872421
2.046641588
2.014754772
2.001217842
2.049249172
2.021237373
2.035710812
2.001567364
1.973839045
1.969829917
1.965028167
1.989687204
1.973726392
2.008689165
2.003778696
2.008117437
2.021066666
1.991170168
1.987726092
2.005908012
1.986856103
1.972964883
1.990347624
2.02912569
2.045157433
2.025355101
1.970239878
1.997109652
1.997858167
2.02589345
2.006750107
1.985316396
2.016566038
1.966085315
1.951326489
2.006171942
1.994377971
1.941724658
2.00774169
2.019119501
2.021336317
1.998624682
2.016281605
1.985404491
2.001525879
1.96163702
2.008001089
2.002919197
2.01839304
1.968381286
1.972883582
1.98759079
1.985984921
1.976922989
1.997075438
2.002215624
1.987840891
1.968479514
1.908472776
1.959956527
2.069223166
1.91457963
2.03055954
2.002351522
1.960914016
1.986323237
1.997218132
2.01951623
1.979216576
1.982900858
1.979752183
1.973693371
1.972774386
1.969500542
1.986667752
2.037404299
1.993637562
1.991154432
1.999269485
1.97232306
1.9685992
1.991718411
1.969493747
1.992983699
1.972742081
2.030139208
2.015969753
1.99507606
2.03122592
2.052102089
1.97542274
2.000342846
2.015694618
2.001811266
2.003212214
2.012705803
1.992344022
1.972004414
2.006186485
2.010460615
2.020356894
2.00097847
2.004258633
1.953088999
2.039957285
1.985218167
2.015184164
2.010255575
2.00007987
2.008923531
1.984803915
1.992463231
1.990280271
2.000209093
2.013275385
1.957506895
1.972703815
2.012978077
1.964707732
2.057546854
2.010563612
1.99669385
2.046841621
2.018089533
2.040218592
2.014582396
1.994646549
1.975671649
1.966778636
2.00202775
1.982138395
2.008966684
1.974998116
2.023594379
2.018675327
1.997291803
1.987968564
1.98593092
1.987439752
1.96913445
1.994618535
2.028591871
2.03204155
2.010894775
1.967037916
1.995567322
2.002923012
2.028034687
1.997464538
1.996109247
2.018464804
1.979231954
1.971643686
2.020927191
1.986721992
1.953128815
2.00271368
2.023905516
2.021308899
1.996099591
1.986604691
1.980782509
2.003956318
1.968901157
2.012416363
1.989978433
2.017652273
1.969198465
2.009152889
1.983405113
1.988411069
1.998014092
2.003382683
1.995208502
1.993807316
1.967987418
1.90768671
1.955539107
2.05492425
1.917494297
2.038265467
2.010867834
1.964241028
1.99510181
2.002675533
2.008864164
1.977439404
1.97106123
1.995740533
1.971153259
1.961123109
1.970469832
1.987107754
2.043970585
1.991998076
1.98320508
1.991807342
1.968953371
1.967491746
1.987788081
1.978914857
2.000283718
1.972796321
2.029600382
2.016686201
2.006454468
2.024212599
2.054406643
1.962171674
2.010455847
2.018736124
1.991310358
1.992382884
2.029064894
1.994473457
1.9641608
1.994359851
2.006349325
2.036417961
1.999745369
2.006392956
1.958438396
2.03736043
2.008239985
2.021092653
1.984959364
1.98942852
2.01530385
1.989629626
1.988766551
2.00104928
1.998561621
2.027609587
1.978611708
1.984871626
2.004139185
1.9474231
2.042726994
2.011468887
2.01502037
2.043346882
2.009915352
2.043387413
1.999110103
1.983308673
1.977462411
1.965278029
2.010749817
1.981352687
2.001652956
1.975175381
2.005668402
2.020578861
1.986864924
1.987019897
1.999848723
1.990916252
1.979494333
1.996967435
2.024325848
2.034918547
2.019595385
1.980639458
1.999072552
1.983999014
2.029179573
1.99394989
1.968517303
2.021366596
1.982668638
1.95455575
2.020111322
1.985565424
1.95192647
2.01483798
2.006704569
2.018412113
1.985901356
2.01274085
1.968870759
2.00455761
1.945035577
1.996089935
1.992846966
2.01054287
1.955431938
1.98691082
1.976528287
1.997166038
1.985754848
1.975780606
1.998461008
1.97974503
1.965786338
1.909502268
1.96024251
2.076515198
1.928484201
2.029746294
2.002269983
1.957999825
1.992111683
2.005657434
2.003642797
1.972850561
1.968841076
2.001358986
1.978540778
1.958734155
1.972229958
1.987264752
2.029990911
1.998739004
1.987147331
2.001416683
1.950475693
1.959459186
1.972205758
1.979111552
1.990444422
1.974600315
2.019928694
2.02372241
1.997820854
2.027396202
2.056768656
1.973393559
2.016278028
2.007288456
2.007469893
2.001033306
2.035783052
1.994187713
1.950495958
1.989646554
1.987285137
2.015267849
1.985618234
1.99017942
1.967294455
2.042510033
1.975260973
2.015268326
1.983449221
1.998610973
1.999433041
1.971898079
1.976413369
2.015620708
1.978474498
2.01580739
1.97863698
1.991216183
2.013309479
1.948472023
2.040646076
2.007140636
2.003737926
2.026851177
2.024731398
2.042229891
1.993102908
1.996567488
1.989620447
1.97195816
1.998549104
1.991381884
1.99189651
1.996617317
2.00210309
2.007061481
2.012902021
2.004301071
1.990829825
2.005202055
1.994372249
1.985700607
2.023828268
2.025434971
2.007397175
1.989390969
1.987284184
1.999536276
2.01358366
2.000395536
1.978355169
2.018979549
1.980497599
1.953619003
2.016056061
1.984125376
1.944447637
2.011489391
2.012029886
2.011087894
2.009426594
1.999312043
1.983155251
2.03053093
1.95462966
2.014527082
1.97864306
2.025109291
1.955636144
1.988903403
1.976460814
1.99008584
1.97940433
1.984938145
1.994164228
1.988330007
1.969399452
1.925153375
1.969145298
2.074867249
1.907152534
2.033632517
2.009924412
1.953633785
2.004657745
2.021696091
2.004520178
1.978434443
1.97424376
1.98421967
1.970713973
1.962284923
1.959434748
2.000012875
2.03195858
1.983911514
1.96960938
1.9830966
1.957843661
1.967279792
1.986495137
1.986846209
2.006222486
1.97691071
2.024576664
2.013416767
2.019797564
2.034561396
2.052191734
1.978238463
2.010722637
1.997849584
1.987287998
1.987103939
2.016011238
1.976070881
1.95635736
1.986551881
1.986490369
2.026233196
1.995159388
1.990265012
1.954387069
2.025047541
2.001422167
1.998496056
1.986155152
2.009477377
1.997845054
1.990187645
1.993273139
2.007617235
1.998514652
2.01825881
1.963033795
1.997938395
2.022555113
1.952195406
2.065138817
2.01136899
1.990938187
2.043694258
2.017677546
2.043349028
2.009939909
1.999538064
1.977586389
1.97844708
2.005436897
1.980098844
2.00885129
1.976896882
2.011048317
2.012615681
1.992437243
1.993121505
1.992269039
1.987074494
1.974532843
1.991666317
2.027565956
2.040874481
2.010820866
1.972601652
1.998520494
1.995908737
2.026418209
1.988179207
2.000977993
2.017285824
1.983193755
1.956647754
1.998294473
1.989038706
1.951929092
2.020371914
2.010021448
2.017790556
2.001619816
2.006479025
1.994931459
2.000102758
1.957391858
2.034485579
1.997822404
2.026129007
1.959349871
1.982602358
1.987589359
1.989686847
1.970994234
1.975476384
2.003247738
1.994790435
1.967396498
1.917602777
1.948004484
2.031446218
1.913126111
2.041640997
2.006497622
1.948740721
2.004433393
2.01038909
2.016383648
1.981303215
1.968811512
1.987054825
1.959371924
1.955989242
1.971804142
2.003226757
2.026124477
1.991538167
1.988327503
1.988003016
1.970574737
1.972640634
1.994762063
1.983929038
1.997090697
1.988389015
2.020258188
2.014924526
1.997969508
2.022936583
2.050660133
1.979671955
2.011019468
2.005705357
1.991659999
2.021835089
2.014280796
2.000551939
1.963878989
2.003162146
1.995436192
2.026179075
2.003196239
2.002567291
1.964651942
2.020051241
1.981605053
2.023187399
1.997646689
1.996468782
2.017848969
1.989061832
1.973865747
1.99865675
1.991327524
2.022898912
1.965070844
1.974802971
2.02189827
1.937959194
2.036524057
2.00771904
1.998155117
2.043249846
2.01777339
2.029527187
2.007169247
1.998543501
1.970796704
1.964830875
1.997891665
1.973673701
2.00808692
1.985191107
1.998748779
2.021012545
1.983729005
1.991310954
1.991196752
1.996616602
1.964420676
2.001257896
2.039698601
2.037786722
2.005057335
1.979410291
1.989791632
1.989326596
2.024022818
1.99080205
1.977944732
2.030481339
1.976285458
1.959675789
2.011884451
1.99887383
1.954028606
2.016703606
2.018803358
2.016685009
2.000673294
1.989880204
1.979940772
2.004862547
1.961598039
2.007845402
1.982250929
2.026915789
1.953028917
1.992192388
1.980448246
1.988330483
1.993802786
1.988162279
2.009954214
1.969530702
1.957552671
1.91903007
1.960346341
2.073676348
1.926346421
2.026570797
2.002586126
1.965350866
1.995756984
2.011109829
1.984291792
1.974646091
1.976900458
1.991734624
1.973516941
1.980272412
1.964752197
1.982092381
2.028824091
1.980715632
1.984977961
2.000348568
1.96099484
1.962992907
1.98514092
1.977639198
2.006300688
1.970010281
2.020390034
2.027218342
2.005530596
2.013796568
2.059722662
1.968854785
1.990826249
2.000348568
1.992844462
1.983748436
2.020180702
1.997391105
1.964034081
2.000137568
1.989010692
2.024051905
1.99467957
1.997586489
1.958478689
2.030496597
1.975664139
2.021205425
2.006738424
2.01222229
2.020995855
1.987765312
1.983426809
1.999260068
1.99913168
2.026479244
1.973677993
1.988280296
1.996667266
1.93774271
2.052522182
2.004202127
1.991892099
2.043220997
2.031876564
2.044207335
2.001241922
1.98535347
1.971149683
1.966059685
1.997511506
1.990863323
1.995021224
2.000411272
1.979764104
2.008782625
2.000137568
1.996024609
1.996747851
1.989006877
1.980713844
1.995822906
2.032231331
2.046365738
2.018516779
1.982214808
1.985236883
1.985241771
2.01328516
1.997633815
1.98971951
2.011900902
1.990336537
1.953557849
2.02542901
1.99105978
1.944662929
2.003541708
2.012081385
2.017135143
1.981000662
2.001802206
1.983890295
2.011092186
1.970763445
2.016699076
1.994746804
2.024428368
1.957963347
1.983560562
1.97043097
1.989243984
1.982262254
1.977352023
2.002325296
1.991289377
1.96575892
1.906847596
1.958420992
2.018030167
1.927417517
2.035556078
2.018150806
1.952208757
1.984575868
2.002582312
2.011083841
1.977606177
1.971772075
1.978513122
1.979354858
1.951418161
1.9593997
1.985655308
2.030973196
1.987954021
1.991335273
1.987200856
1.973375797
1.961977243
1.998059988
1.963992238
2.010971785
1.973148108
2.032567501
2.010861158
1.999153852
2.026112318
2.056663036
1.984101295
2.028589487
2.023001194
1.971752167
2.003446341
2.022008419

==> trainlossSNRe04.dat <==
2.32534647
2.34725523
2.313666105
2.294150591
2.312345266
2.364185572
2.286449432
2.274142981
2.305743456
2.306879997
2.295887232
2.302262545
2.267534971
2.251056433
2.295954704
2.261178255
2.251251698
2.223321199
2.227286577
2.190646648
2.217173815
2.203215122
2.213053465
2.142116785
2.216422796
2.229724646
2.183260202
2.182591677
2.229137182
2.129699945
2.162328482
2.152709484
2.157829046
2.139276028
2.189370394
2.111626387
2.08870101
2.098108053
2.136284113
2.18724227
2.087229252
2.126725912
2.13684082
2.146677017
2.101544142
2.083530188
2.088298082
2.055824518
2.06291151
2.035695076
2.031420708
2.021022797
2.042620897
2.09047699
2.047878742
1.972370625
2.011987925
1.972872615
2.082701683
1.98745966
2.022603512
2.053716183
2.027534008
2.042772055
2.024615288
1.995503306
1.96323061
1.951806664
1.99435854
1.957369089
1.980553389
1.952126384
1.982249618
1.996712208
1.957595348
1.920262098
1.947634935
1.934942842
1.887726426
1.918711901
1.984656334
1.961353064
1.951840043
1.883034825
1.861343145
1.906469107
1.959424019
1.877160668
1.864787579
1.907798767
1.883567929
1.844272733
1.893446326
1.831171989
1.803354859
1.860886931
1.875282764
1.911358476
1.848247766
1.867153525
1.849324584
1.827955604
1.775492072
1.831902385
1.842782855
1.849374652
1.796713591
1.810419798
1.724056959
1.809857726
1.770993233
1.765719652
1.776989579
1.749562025
1.785987616
1.694321394
1.706084132
1.843583107
1.712232828
1.808356047
1.828004956
1.681169391
1.751087785
1.77851665
1.737634301
1.754060149
1.753903389
1.755610704
1.750735998
1.717968702
1.75031352
1.757208228
1.828804851
1.742789268
1.793120623
1.690456986
1.758057117
1.70203805
1.735687733
1.722875476
1.69922626
1.749237299
1.790550947
1.779681802
1.723846316
1.753316641
1.902160406
1.667657852
1.732415557
1.743588805
1.731355548
1.743347406
1.825135827
1.679478288
1.667173982
1.746691108
1.733244658
1.793862462
1.680271149
1.723736763
1.706099272
1.748005986
1.673145771
1.676449418
1.716737032
1.653338194
1.716310263
1.698758245
1.652982831
1.699433446
1.700376034
1.686002254
1.670294285
1.618126631
1.674151301
1.596473932
1.78128922
1.740912199
1.695854425
1.74949789
1.728048801
1.738171458
1.689317465
1.574430823
1.587624669
1.576084256
1.613006949
1.605046391
1.616868496
1.598762751
1.617459297
1.668624878
1.563328981
1.588553786
1.553423166
1.613608718
1.548452616
1.59182477
1.70077467
1.709059715
1.698939323
1.603893399
1.558602095
1.594395518
1.631001711
1.643375278
1.601626396
1.604354858
1.588835955
1.534926772
1.590158701
1.52414
1.474111915
1.569116235
1.558046341
1.647278309
1.584673285
1.515430808
1.566685557
1.553502083
1.468519568
1.566132426
1.548525572
1.58592391
1.500006318
1.486864686
1.423820615
1.441853762
1.515406489
1.479929447
1.510963559
1.474993467
1.484485269
1.400835276
1.406159043
1.57325542
1.411194801
1.546169043
1.517119408
1.409126163
1.488467693
1.478659511
1.48699677
1.447317719
1.481057167
1.532534719
1.447299123
1.488560915
1.487002492
1.487205505
1.59534514
1.479224563
1.53483057
1.460685253
1.511858344
1.340545774
1.454597235
1.426545739
1.42098701
1.495149732
1.502215385
1.580987096
1.468160272
1.542858243
1.666490555
1.418180227
1.480814934
1.451957822
1.492053032
1.510185003
1.589063764
1.359619737
1.404940128
1.474110961
1.475304842
1.483306289
1.415925384
1.435194612
1.382333517
1.536361456
1.42489624
1.387399912
1.455352426
1.414687872
1.479867935
1.359282613
1.407227516
1.474252939
1.440897346
1.437268496
1.399526119
1.373366594
1.451848269
1.365498066
1.61885488
1.495649219
1.492098093
1.521904349
1.508639812
1.489011645
1.485153675
1.390452147
1.354981899
1.398329616
1.427890539
1.413438678
1.376706719
1.344295979
1.406534195
1.451046944
1.387110233
1.360426068
1.36726737
1.455959201
1.366955519
1.390823483
1.500238657
1.422899008
1.512958765
1.343846083
1.362036824
1.434926987
1.413170576
1.386227369
1.415471435
1.423282981
1.427149057
1.33478117
1.455727458
1.331229091
1.284208059
1.412561178
1.370089293
1.472678542
1.426400542
1.340680122
1.362585902
1.390286922
1.247601867
1.357749581
1.345085979
1.36255765
1.314860582
1.299729347
1.265692234
1.256519556
1.306364298
1.309281349
1.315801978
1.237714052
1.254855752
1.162563562
1.22064662
1.334222674
1.268796802
1.357377172
1.377092242
1.237405181
1.249609709
1.340823054
1.328435183
1.285662293
1.260875583
1.307733417
1.250508428
1.280411005
1.239325762
1.334858179
1.41495645
1.268906474
1.371620417
1.293144345
1.302645922
1.227502823
1.277263165
1.270773292
1.311791062
1.25163722
1.386480689
1.382505774
1.290962815
1.381917834
1.55701983
1.268529654
1.289097309
1.317890644
1.312315822
1.305463195
1.398663878
1.228334308
1.228837371
1.321390986
1.289715171
1.37954843
1.294406891
1.266150832
1.223994732
1.371851921
1.279217958
1.223742723
1.30629766
1.277167559
1.320532203
1.256326914
1.214217782
1.341939688
1.269607067
1.281116247
1.265118837
1.212083817
1.298781991
1.20266664
1.413815141
1.334290028
1.309801459
1.369923234
1.356078863
1.324966669
1.288455248
1.19961679
1.171875715
1.238261223
1.259467363
1.209866524
1.222645998
1.235591888
1.287339091
1.292760015
1.227737784
1.211351037
1.252408266
1.294836164
1.181592584
1.234469056
1.376127839
1.348351359
1.330298781
1.254747272
1.235735059
1.278957009
1.321925521
1.269978762
1.293587685
1.27433598
1.26300776
1.178088784
1.286533594
1.209505796
1.129358053
1.296326876
1.281570911
1.348237634
1.31319046
1.212388396
1.230753303
1.311570525
1.140336633
1.281748891
1.260054946
1.240070224
1.185362577
1.224296451
1.187834978
1.13907671
1.231177449
1.203185081
1.280719161
1.163939714
1.171926141
1.062498808
1.092064261
1.227300286
1.159462094
1.303636074
1.294516325
1.145386934
1.137440205
1.220553398
1.197124243
1.196973324
1.199848771
1.202444792
1.211153507
1.151992917
1.158068895
1.249976397
1.363656282
1.210746646
1.255826831
1.217773199
1.216836095
1.129187822
1.208219647
1.184534788
1.189154387
1.200933099
1.302493691
1.288720846
1.231250405
1.279420376
1.464451671
1.165463924
1.244980097
1.282652974
1.24063921
1.273467183
1.342114449
1.134370446
1.140282154
1.245442867
1.192632794
1.277686715
1.174360394
1.162093997
1.15750885
1.321751356
1.191726804
1.13928628
1.205105305
1.196016908
1.263272762
1.137176037
1.173151374
1.212679029
1.203926563
1.200145721
1.174200416
1.131637812
1.175936341
1.138540745
1.394986391
1.24161756
1.232409477
1.318439245
1.302770495
1.309947491
1.213923335
1.161684275
1.10689497
1.178504467
1.190800905
1.16885221
1.153366685
1.169188023
1.192968726
1.198210597
1.204107404
1.137602568
1.170910478
1.239910007
1.156843305
1.166927695
1.301173329
1.272766232
1.267137647
1.178602219
1.136655569
1.239989758
1.234579921
1.227114081
1.237959623
1.248319387
1.21895659
1.157155037
1.234689832
1.084845901
1.053411365
1.214908719
1.203669548
1.263586402
1.233456254
1.144941568
1.214410782
1.232303381
1.083556175
1.213471055
1.191773295
1.223013282
1.116863847
1.186004877
1.095193624
1.115261078
1.200529099
1.169957161
1.209761858
1.073835373
1.106308103
0.995469332
1.059790492
1.223956704
1.109348178
1.23599124
1.238393426
1.092291832
1.105139136
1.180864811
1.130305409
1.139207482
1.133972526
1.163075924
1.085800052
1.119122267
1.115078926
1.15633595
1.328779101
1.180532336
1.224419117
1.149559975
1.152424932
1.073307514
1.126960039
1.157297969
1.170497298
1.184282064
1.241333127
1.272888303
1.132863522
1.204173326
1.445881724
1.093253255
1.223232508
1.210852742
1.152498007
1.234864354
1.285030007
1.115672708
1.049782038
1.201880455
1.153125763
1.213368416
1.163979769
1.100772023
1.080168962
1.247460961
1.150113106
1.144916892
1.170758605
1.159955978
1.205830097
1.139920473
1.131319404
1.169374347
1.14330101
1.183085918
1.146857262
1.116009116
1.173861265
1.076465487
1.319005728
1.250401139
1.223224044
1.294737935
1.256940842
1.255051017
1.181785107
1.122874856
1.069464564
1.161557913
1.173467875
1.092057467
1.096487403
1.142617583
1.165777445
1.201579213
1.174519539
1.101331353
1.136818528
1.253095031
1.066482306
1.121137857
1.284960508
1.229230642
1.254062772
1.132779717
1.087754726
1.189922214
1.213358164
1.170053124
1.161597729
1.212755561
1.183159113
1.107680559
1.250202417
1.064955831
1.05427146
1.169191241
1.211776495
1.235323787
1.226105213
1.138675094
1.136103272
1.210889339
1.040302992
1.138035297
1.13551569
1.181793213
1.088325143
1.14546299
1.07825017
1.073693871
1.107262254
1.072400928
1.189803839
1.025721192
1.056650758
0.971196532
1.015839577
1.198115945
1.046748161
1.169325948
1.186176777
1.003350139
1.083577275
1.11158514
1.102387786
1.083549619
1.053764939
1.129674077
1.097722173
1.067175746
1.078316331
1.132489085
1.246387959
1.128674388
1.201769114
1.123486876
1.10318017
1.029572248
1.077739596
1.076218486
1.130039215
1.102731705
1.238048077
1.205978036
1.1202209
1.216886997
1.374387026
1.04798305
1.15088129
1.188529253
1.117140889
1.184178948
1.275896907
1.059998512
1.046755672
1.161543727
1.112144828
1.169816256
1.126656055
1.073946714
1.070355177
1.243816137
1.118626356
1.084018469
1.115618825
1.129362702
1.186259508
1.029470921
1.09613812
1.145821333
1.150670648
1.114055753
1.067424059
1.100929379
1.10811305
1.093255162
1.305898428
1.167013764
1.152287006
1.287237763
1.295100212
1.237732291
1.165296555
1.125043511
1.028909564
1.109904408
1.137020588
1.105061173
1.094482899
1.104411006
1.144274831
1.167637467
1.120496035
1.080905318
1.088460207
1.216107845
1.105525494
1.081344128
1.229421139
1.192341208
1.234166503
1.109430194
1.088939548
1.139227152
1.200869918
1.145525813
1.156067729
1.154501319
1.111382842
1.072333694
1.176824808
1.087552071
1.009450197
1.142883658
1.197106481
1.191019177
1.190277457
1.073363423
1.100624681
1.156131387
0.995444953
1.140792966
1.123199105
1.109894633
1.063440919
1.103530765
1.03679812
1.037232399
1.109795332
1.078962922
1.170944571
1.013258576
1.067655087
0.86225158
0.934853792
1.189831853
1.039545774
1.21289885
1.215092182
0.983867884
1.021924138
1.062195182
1.093892217
1.084457636
1.071017385
1.102107286
1.050306678
1.058700442
1.050557733
1.112808943
1.210828185
1.14235723
1.142818689
1.131215096
1.039736152
0.988124907
1.068670154
1.04894805
1.079575539
1.122825384
1.170098186
1.194782019
1.072360396
1.168312669
1.346755028
1.081642032
1.154852867
1.168646693
1.127609849
1.165445924
1.227859378
1.048172832
0.989590108
1.131533265
1.112800956
1.14520061
1.078210354
1.051995635
1.036505938
1.19910574
1.065910935
1.033676982
1.078290105
1.077429056
1.151058197
1.07794106
1.082756996
1.134762287
1.14834106
1.108264923
1.038615227
1.021752834
1.109496593
1.033538461
1.295494795
1.167913437
1.146843553
1.230710387
1.223060966
1.247947454
1.146741509
1.075938821
1.012006879
1.084416866
1.112039447
1.073927522
1.072542429
1.055631757
1.124262333
1.131741166
1.132188916
1.056542754
1.024117708
1.1995821
1.051329017
1.073194504
1.211226225
1.170971155
1.178816438
1.06912303
1.051665187
1.108201265
1.133293509
1.127354145
1.143655539
1.151993275
1.128777504
1.059408665
1.155534029
1.035776138
0.996445179
1.163846016
1.143179774
1.170320034
1.180027723
1.079409599
1.090532184
1.134808064
1.006549239
1.143994689
1.077577472
1.099792004
1.052801132
1.094046235
1.036094785
1.001899958
1.081370473
1.081738353
1.088753343
0.999992907
1.010829568
0.911530674
0.94537127
1.160355926
1.024841666
1.118668079
1.139411688
1.015041113
0.988371491
1.073849678
1.053465009
1.027406812
1.074083924
1.112616062
1.079028845
1.048544526
1.030456543
1.086672068
1.209985375
1.114942312
1.084811211
1.097254753
1.027684927
0.993984163
1.055956602
1.011125445
1.093802333
1.06705308
1.158856869
1.175287127
1.069403529
1.177565575
1.315277576
1.039526582
1.13357389
1.120478153
1.073465466
1.154893994
1.229023576
1.060964227
0.992828071
1.091419816
1.043781638
1.155673742
1.094401717
1.031461954
1.023362994
1.173268557
1.074733853
1.016021848
1.102277756
1.111103892
1.134704232
1.043346405
1.009418011
1.077775478
1.086459517
1.091681004
1.045215964
1.03980124
1.070108294
1.016792536
1.233192086
1.156529546
1.162360787
1.230225325
1.174221039
1.201824427
1.099130154
1.064306617
1.011984587
1.06166029
1.099764943
1.046914577
1.075445294
1.064732909
1.124715686
1.119032264
1.114334464
1.042521119
1.050657868
1.175878048
1.051744938
1.0491395
1.204399824
1.125179887
1.200970411
1.036199927
1.055520415
1.104762793
1.151234508
1.110190034
1.077031016
1.125748754
1.117347717
1.009512424
1.151903033
0.984157085
0.971450508
1.132120967
1.129369259
1.1536448
1.126659036
1.037611127
1.052336454
1.12152648
1.000091195
1.093059897
1.077542186
1.087981105
1.014645815
1.09610796
0.992430329
0.98667413
1.066690087
1.045661449
1.10003376
0.991377711
1.023698211
0.876383543
0.904234469
1.22525692
0.977756381
1.131013632
1.150968671
0.952340662
1.013234138
1.037247181
1.047444463
0.995874465
1.036776185
1.061142325
1.05069387
0.991852462
1.012172937
1.097774744
1.188099146
1.074868083
1.099846363
1.11091125
1.065225363
0.979621947
1.048781514
1.028816223
1.110986233
1.063094616
1.123422027
1.150633335
1.058887243
1.107897639
1.313368559
0.986687541
1.132188916
1.111537337
1.097638369
1.124023557
1.20398736
0.992048681
1.023477793
1.114305139
1.027415991
1.148650408
1.096527696
1.048283696
0.986926377
1.161386609
1.04871428
1.024103999
1.044938922
1.09402895
1.145593524
1.000624776
1.063978672
1.104489326
1.084769011
1.088611007
1.031302094
1.059726119
1.04850769
0.992169619
1.272549987
1.152102828
1.154467821
1.234651804
1.167654157
1.158919454
1.114923596
1.049425006
0.990065515
1.06298089
1.070268273
1.040694475
1.055081248
1.043014526
1.092918873
1.138009191
1.086182237
1.035455346
1.051530361
1.191344261
1.004921079
1.042080045
1.162565231
1.132949471
1.237349749
1.042929292
1.052764535
1.091734529
1.139018774
1.070823908
1.114685893
1.113425493
1.077023268
1.018913507
1.150474429
1.024962306
0.944884419
1.099084616
1.136661887
1.144065261
1.163960457
1.051171899
1.04626596
1.102408886
0.965636134
1.105677843
1.05200541
1.097944021
0.983830929
1.070772409
0.974631727
0.982562006
1.027554512
1.024682879
1.081809521
0.940670848
0.985364318
0.870253444
0.904643178
1.135020375
1.003401875
1.121149302
1.141938925
0.947259843
0.998657167
1.054900408
1.072742343
0.988569438
1.028560877
1.05713582
1.059529305
0.998869002
0.972504735
1.105799556
1.220258832
1.062611341
1.089996219
1.057639599
1.087489724
0.973898351
1.021394253
0.979619324
1.053805947
1.053234458
1.134769678
1.171378732
1.012858152
1.12147212
1.297566295
1.0286057
1.132068157
1.123337626
1.049272656
1.158200264
1.217113137
1.003572464
0.979055524
1.06260097
1.043082237
1.127011418
1.079158783
1.01947701
1.021893024
1.144817591
1.042850852
1.001169324
1.054128647
1.070753574
1.150025368
1.028675199
1.03200531
1.084462285
1.068243742
1.065848112
1.010802507
0.999398768
1.06925106
1.007531047
1.265582085
1.108682752
1.163218379
1.198471308
1.142013311
1.189892292
1.114054322
1.024693012
0.98698777
1.054602504
1.089861989
1.029007435
1.04684782
1.059511542
1.078325272
1.128019691
1.101119518
1.017794251
1.049055457
1.184242845
1.01214993
1.023134232
1.15206027
1.150319815
1.211028695
1.048724771
0.996370733
1.074645042
1.154291511
1.105771899
1.081794024
1.119818211
1.071143031
0.990690291
1.128811598
1.022204041
0.894398391
1.109419227
1.124451041
1.145763516
1.15017724
1.06704247
1.049668193
1.107841492
0.97123462
1.115226626
1.079911828
1.08190906
0.97405225
1.084407806
0.995926738
0.997002959
1.00906074
1.029302597
1.074458003
0.945244193
1.011763573
0.872682631
0.935752392
1.131036162
0.965618551
1.11898303
1.150836706
0.951311707
0.970306396
1.026694655
1.03233695
1.007959485
1.016857028
1.066874981
1.025253773
1.024511099
0.990738153
1.060340405
1.17985177
1.084113121
1.104285359
1.077291489
1.023824334
0.954776585
1.015221715
0.9957003
1.036343098
1.032448649
1.153298259
1.139289856
1.012523532
1.085401654
1.297662616
0.969309986
1.120739222
1.091571689
1.068213224
1.15763545
1.173118353
1.010756016
0.97562021
1.062850118
1.026208878
1.128028989
1.072115541
1.020395637
0.991182804
1.135713339
1.064779878
1.01100409
1.083147407
1.102068305
1.122873664
1.009644508
1.018516541
1.120649934
1.072070837
1.062940359
1.034930348
1.000298619
1.087673187
0.979682922
1.242685318
1.130706906
1.141560435
1.206528068
1.142840028
1.162085652
1.104243875
1.040497661
0.977104127
1.035472393
1.067340016
1.0124259
1.037229776
1.032234788
1.087319493
1.071208715
1.093298912
1.028902411
1.026045799
1.13599813
1.02668643
1.023913741
1.203627586
1.141789913
1.168005228
1.062968016
1.01228106
1.070125699
1.131765485
1.076827884
1.041994929
1.095724821
1.06883812
1.022680759
1.148688436
0.987776756
0.948477089
1.135571718
1.139330387
1.163026929
1.142151237
1.04295969
1.054061651
1.101985693
0.955089748
1.092134714
1.05580008
1.067229867
0.96904254
1.041394472
0.989214182
1.016171336
1.063927889
1.013389587
1.106520891
0.946349204
0.986474872
0.872171938
0.911877751
1.105418563
0.961228907
1.114615798
1.108064055
0.930492759
0.994475365
1.026674628
1.028756499
1.01075685
1.013682485
1.057504296
1.028009653
1.042629123
1.011891842
1.058390141
1.192903996
1.080294132
1.125849605
1.072071791
1.016367435
0.960155666
0.995079339
1.0030545
1.062946439
1.044443965
1.15952003
1.169849396
1.006975532
1.110519886
1.301641703
1.010797501
1.117662907
1.127462149
1.076945782
1.149758697
1.20628202
1.008587837
0.967984855
1.09247911
1.024289727
1.112143993
0.999047399
1.005198836
0.982620776
1.15108633
1.043698192
0.998195827
1.047497511
1.05667603
1.160137653
1.018148303
1.004761219
1.081449986
1.076445341
1.083495975
1.022684097
1.011149168
1.053393006
0.955935776
1.273530006
1.124131203
1.118718266
1.20792973
1.1745646
1.153277636
1.10957849
1.019870281
0.993046999
1.042202234
1.068984866
0.997824371
1.022962451
1.087823749
1.050728321
1.102955341
1.077344298
1.001673937
1.023900867
1.146768332
0.991921723
1.067387342
1.167115688
1.131394029
1.195324421
1.042990208
0.987475932
1.104515672
1.122050285
1.080969334
1.091267109
1.122321129
1.066751838
1.012109756
1.132442117
1.000136256
0.913327157
1.100793839
1.119373679
1.148621798
1.129137874
1.065106153
1.046903849
1.089554787
0.961858332
1.11168921
1.058640838
1.102402091
0.951670527
1.046253085
0.958427966
0.956682146
1.01790452
1.019467115
1.077034354
0.939018011
0.981573522
0.890714288
0.888564885
1.06777823
0.977211237
1.101329446
1.137499094
0.943517506
0.98102957
1.023316026
1.07648921
0.985713005
1.026015878
1.085354209
1.019371748
1.00481534
0.993881643
1.099166989
1.171544075
1.048058867
1.104445696
1.024767995
1.030034423
0.961793244
1.032922745
0.973899782
1.058682442
1.088138342
1.105444551
1.167936325
1.03425467
1.132499218
1.32292676
0.976974666
1.113366723
1.109233499
1.056279063
1.102033734
1.189840794
0.976311326
0.99536252
1.058300257
1.066691995
1.09221065
1.064768553
1.018459439
0.993609607
1.144618392
1.020863652
0.998936832
1.059529424
1.086873293
1.141187191
0.963241875
1.045492411
1.082914591
1.062828898
1.117747545
1.023110271
1.003738642
1.055003166
0.983324409
1.249939084
1.119910717
1.106731296
1.218763351
1.150207043
1.160097241
1.060958147
1.05318892
0.940811515
1.025221944
1.089428544
1.057466269
1.012480497
1.060041308
1.045926929
1.102977633
1.091631413
1.027678013
1.01488328
1.158939362
1.009632826
1.015598059
1.155177236
1.100448608
1.185147643
0.998839319
0.998642743
1.079272985
1.114838958
1.062652469
1.072208166
1.128835797
1.071090102
0.998657167
1.14334321
1.006688595
0.93177557
1.100736976
1.112014651
1.110035062
1.112185478
1.03161943
1.028107643
1.102586269
0.947726548
1.108339906
1.0442307
1.062163115
0.967700064
1.022345066
0.978605449
0.965685368
1.018212557
1.030700922
1.078742981
0.955625594
0.971930146
0.827049494
0.869100869
1.180153966
0.954242468
1.089954853
1.109060049
0.945123553
0.982406139
1.044798493
1.068817973
0.965364695
1.008902431
1.077325821
1.025204062
1.025356889
0.991156697
1.071881652
1.181137443
1.040468812
1.096771598
1.022251844
1.029467583
0.993813932
0.988246679
0.981770754
1.055818439
1.090163827
1.125202179
1.148486733
0.986088037
1.118557215
1.288050652
1.011870861
1.089812636
1.085712194
1.054890633
1.105090141
1.164412379
0.986570954
0.947454333
1.06766963
1.009261131
1.130405903
1.025515079
0.989628255
0.989198148
1.16446054
1.063590646
1.015784144
1.078345418
1.092159152
1.108339667
1.017672777
1.011897802
1.078471899
1.07183373
1.078227043
1.027633905
1.019696355
1.057351947
0.986082315
1.249449611
1.123919725
1.134147167
1.209930182
1.154549956
1.176867247
1.097221494
1.04161787
0.999591947
1.054181695
1.032471299
1.025307417
1.045812726
1.07510519
1.075710416
1.119695187
1.076843977
1.016511798
1.016867757
1.170784831
1.02075839
1.015860438
1.148555875
1.133325696
1.18519187
1.035417199
1.007341146
1.083708048
1.161099911
1.036092758
1.045586586
1.111988306
1.080646515
1.005978942
1.122710705
1.018719316
0.963908374
1.123178005
1.143421054
1.138389468
1.121370077
1.013991833
1.019964218
1.096693039
0.959070444
1.118315101
1.06411469
1.069630623
0.988051236
1.038687229
1.011258841
0.970149517
0.997385323
1.048157692
1.070197225
0.947100401
0.985044658
0.897668898
0.88398993
1.021881461
0.999995947
1.152602792
1.13871944
0.978239179
0.995997012
0.995141447
1.012123108
0.99847728
1.012769938
1.080502152
1.003861308
0.977263033
0.978543878
1.075035095
1.173590302
1.052917123
1.081149697
1.071102738
1.005928397
0.95358187
0.995093942
0.997325659
1.038855314
1.03723228
1.148706675
1.16399169
1.036559343
1.121771693
1.294786811
1.026965976
1.119597793
1.086081147
1.068304181
1.096385241
1.181064248
1.016916394
0.967536867
1.093742371
1.035675645
1.09379828
1.030386806
1.000336409
0.958831489
1.099995613
1.03206706
1.010660052
1.061686635
1.053485513
1.106027842
1.002657771
1.055019736
1.079381227
1.075353146
1.091190338
0.996643901
1.028746963
1.069129348
0.956985176
1.234035611
1.126470923
1.155198336
1.19197619
1.184344649
1.132106662
1.094771266
1.019671679
0.958257735
1.046503425
1.068536401
1.018410563
1.015111685
1.014961243
1.106668353
1.11749661
1.071785569
1.035622239
1.006402135
1.138698459
1.026865482
1.011997461
1.163830757
1.105828524
1.186066628
1.06601274
1.011482954
1.096198678
1.124729276
1.083501458
1.039620042
1.096857429
1.066086173
0.970149994
1.095545769
0.999362648
0.934556544
1.126901507
1.129101515
1.127388477
1.132534862
1.034490824
1.01817739
1.121867299
0.948188066
1.103680611
1.053676367
1.080230951
0.968373358
1.024075031
0.969742119
0.976835966
1.039404392
1.006493568
1.090389967
0.929098427
0.980617046
0.844524086
0.883435249
1.151550174
0.950906038
1.129468083
1.085844398
0.958709061
1.005410671
1.052070975
1.027795196
0.958104372
1.021261334
1.105263948
1.010010362
1.00031209
1.008898139
1.038179994
1.183781624
1.02010715
1.098619461
1.027070522
1.002629399
0.964854658
1.014729023
0.99255079
1.053043485
1.06550324
1.137861013
1.148277402
1.059740186
1.102116227
1.286045313
1.012149572
1.095444798
1.122313738
1.047344446
1.140034437
1.186560988
0.990940571
0.994388938
1.072372437
1.031863213
1.140056014
1.080058455
1.016345263
0.985711634
1.130084395
1.05174315
1.026167274
1.097221017
1.068241477
1.139994025
0.996264696
1.032538772
1.077872038
1.029507041
1.071267605
0.961830616
1.018273234
1.036928892
0.969727695
1.225016713
1.108988643
1.136972427
1.185488105
1.131367445
1.147285223
1.051523209
1.047838807
0.995916247
1.038389802
1.052392721
1.012378693
1.049085617
1.069347501
1.071762562
1.094152212
1.089191318
1.031505942
1.042504668
1.133690357
1.02025032
1.009064794
1.176179886
1.128108382
1.165097594
1.061983109
0.995004892
1.09359324
1.132362604
1.075791121
1.074390411
1.123364806
1.065787792
0.982870817
1.136879802
1.001128435
0.907604277
1.09206295
1.093502998
1.139963865
1.167942882
1.045677543
0.994584858
1.075106502
0.970128059
1.075080276
1.053749442
1.068766952
0.95643121
1.015197396
0.959313571
0.96554333
1.001653671
0.998231292
1.069092155
0.965461016
0.973358274
0.870857656
0.893559754
1.121557117
0.988828957
1.081552982
1.11463964
0.968451858
0.985875547
1.032190919
1.042858005
1.002065659
0.995032847
1.045284629
1.016378403
1.048359275
0.991375625
1.05459404
1.182630539
1.050169468
1.129050255
1.020472169
1.003019214
0.966184378
0.994602442
0.992570639
1.041668534
1.050243616
1.133872628
1.141339183
1.027320147
1.143165469
1.266497135
1.006380439
1.096735597
1.093631268
1.068175554
1.128853679
1.197217464
0.990958393
0.958170593
1.063512921
1.023086905
1.122569442
1.068684816
1.002527118
1.039041042
1.141922832
1.040156126
1.031917572
1.067067981
1.108732343
1.132943392
0.971782744
1.016425967
1.060469031
1.06131351
1.072012544
0.97695303
0.999865711
1.063950539
0.998523414
1.253034353
1.111255884
1.133164406
1.196013451
1.133802772
1.149316788
1.07841444
0.996642828
0.975664079
1.012405515
1.079903841
1.023715615
1.016793251
1.040076256
1.051777363
1.110966206
1.065685987
1.019048572
1.01223886
1.171195745
1.046519279
1.037536979
1.177905917
1.129715085
1.169709444
1.053972602
1.039255857
1.129156113
1.135061145
1.031446099
1.060519338
1.088053584
1.076056719
1.004412532
1.133875608
0.997729182
0.929684043
1.079142332
1.122215986
1.138006926
1.108283877
0.998453796
1.029831171
1.094417095
0.97629261
1.132414818
1.04652822
1.070488214
0.993270278
1.033397198
0.979807258
0.974972129
1.030703068
1.001046419
1.07143724
0.94414866
0.947210073
0.859311819
0.92666465
1.099513292
0.955570519
1.132219672
1.136020184
0.955885589
0.987177849
1.023399591
1.077510715
1.007552981
1.011249185
1.083524346
0.998370051
0.99587208
0.996366024
1.101606965
1.185501695
1.060141325
1.110431075
1.023594499
1.027931213
0.941439092
1.026857495
0.975511551
1.05008781
1.036347032
1.131494403
1.161931992
1.033958912
1.099755049
1.282607913
0.988811553
1.067800403
1.111527205
1.031808257
1.138597965
1.183744311
0.992601216
0.978557646
1.069869161
1.054449439
1.10285902
1.080393076
1.003078938
0.996467233
1.120644331
1.041286826
0.993351817
1.08512187
1.058603168
1.134699345
1.003371835
1.021147013
1.082975149
1.044697762
1.083186507
0.983948708
1.028548956
1.050244927
0.982828856
1.220464349
1.118250012
1.101734638
1.192467928
1.167509675
1.158539414
1.115801215
1.023508072
0.96050787
1.040077686
1.045040131
1.016242743
0.991987824
1.030509591
1.091616392
1.094200492
1.082988143
1.024745226
1.047633767
1.149576545
0.988453865
1.008962035
1.171291113
1.127513409
1.155973196
1.035861373
1.000623703
1.090089321
1.141386509
1.074322701
1.061799645
1.122447491
1.067039967
0.958674908
1.099692702
1.003680825
0.939868689
1.087717414
1.097188115
1.137659669
1.145476222
1.019848704
1.031808019
1.119493484
0.927636623
1.068707585
1.05239439
1.053173423
0.962358177
1.030109882
0.951918125
0.978711963
0.989059031
0.98982203
1.060643792
0.956992388
0.962628067
0.86984849
0.884720862
1.098319888
0.971664667
1.089492917
1.113859177
0.932490945
0.980224371
0.998610377
1.056426287
0.992699623
1.028625131
1.068449616
1.013999701
1.02398026
1.000163674
1.070068836
1.190268159
1.080286145
1.110521197
1.074499965
1.02937305
0.929543257
0.977677047
1.012404323
1.036259294
1.068851352
1.13037312
1.078849673
1.022404671
1.094360471
1.301513791
0.992679834
1.051585197
1.111970186
1.085801244
1.083801508
1.170063019
0.992119014
0.977903664
1.109889865
1.064673781
1.111849308
1.084409118
0.977549613
0.988846719
1.14524138
1.079102993
1.015660763
1.072847009
1.049601912
1.099793911
1.01338923
1.032500982
1.071466327
1.071591496
1.100876689
1.030859709
0.993690729
1.062168717
1.025212407
1.235085011
1.129519105
1.090897441
1.209118843
1.129582882
1.160442591
1.075023174
1.039899707
0.975460529
1.040227056
1.072322249
1.03743577
1.029842496
1.063457966
1.072576165
1.123650312
1.110421896
1.021646857
1.030982733
1.146288276
1.039200425
1.002723575
1.194869518
1.160338163
1.164240122
1.063314319
1.003105402
1.082615137
1.104100466
1.060512543
1.054255843
1.103805661
1.077047229
0.994915545
1.133598566
1.003166556
0.962851822
1.101823092
1.100265622
1.106925011
1.146401048
1.003696561
1.006446362
1.086643457
0.96328032
1.069586873
1.052863121
1.077360153
0.973986208
1.063681483
0.991402864
0.979618847
1.035102487
0.983309507
1.043180227
0.928871632
0.971384406
0.834054649
0.918323517
1.197658896

==> trainlossSNRe10.dat <==
2.32534647
2.236498117
2.191258669
2.174776793
2.140497923
2.172968626
2.078165531
2.211561918
2.16837883
2.303970814
2.184134007
2.129662514
2.187024355
2.26047945
2.296751022
2.280119896
2.372424126
2.183596849
2.009461164
2.258287668
2.36605525
2.284701824
2.186965942
2.389299393
2.312549591
2.55227232
2.399732351
2.313234329
2.536505222
2.280685425
2.471354246
2.297146797
2.446181297
2.340647221
2.314664364
2.199555397
2.068579912
2.483563423
2.243417025
2.431329489
2.47235775
2.180551767
2.352746964
2.524850368
2.446513653
2.209209919
2.40621829
2.343776226
2.266337872
2.162569284
1.998528004
2.366252422
2.065778971
2.182258368
2.127599478
2.122394562
2.322195053
1.997625232
2.413797379
2.272336483
2.070353031
2.249787092
2.30359745
2.112817764
2.259917259
2.038753986
2.026648521
1.85857451
2.231364965
2.0807302
1.867930412
2.131761789
2.049506664
2.153527975
2.255561352
2.036523104
2.087631941
2.120737314
2.155443192
2.040149689
2.284479618
2.044389009
2.305269718
1.996601701
1.84868896
1.999120831
2.0169487
1.97115314
1.77842474
2.021356106
1.794924855
1.689623117
2.040340185
1.817418933
1.723356605
1.860215545
2.097237587
1.982158542
1.995520115
1.781674027
1.8133322
1.926158428
1.718122244
2.069979191
1.83743751
1.804927349
1.591983318
1.8059479
1.708261371
1.743582487
1.705299497
1.816184521
1.728323221
1.580611587
1.595095634
1.439319611
1.577239156
2.101651192
1.631981492
1.872377038
1.769983292
1.634085536
1.619133711
1.489830971
1.656905055
1.578512549
1.4387573
1.677075982
1.644432425
1.586688399
1.539221764
1.707298279
1.833580852
1.646567583
1.756438494
1.572360873
1.469522476
1.530924082
1.560040236
1.48915267
1.566140771
1.494977951
1.537908912
1.861884475
1.574351788
1.729494452
1.856049895
1.4278332
1.58709836
1.553355932
1.688182354
1.571359754
1.717704892
1.42112565
1.438852549
1.566644669
1.334202886
1.703175545
1.516135573
1.457329392
1.381790042
1.782562017
1.613962889
1.359741926
1.467733383
1.556701422
1.528380156
1.323776126
1.29675138
1.329777956
1.580732465
1.486049294
1.339214683
1.429480672
1.431978226
1.265484929
1.651570439
1.49994123
1.369723439
1.554563522
1.559472799
1.631773949
1.38700068
1.308830619
1.154564738
1.344763994
1.368354201
1.432223558
1.461297989
1.516905308
1.406629443
1.438482285
1.476333261
1.392290115
1.190719008
1.481699586
1.47203505
1.422997594
1.518634439
1.536080241
1.507614732
1.383942485
1.235262036
1.355290532
1.50969553
1.226685286
1.197656989
1.566921115
1.171794534
1.301561356
1.427963972
1.248378754
1.245357037
1.435144901
1.453553557
1.429591775
1.480362415
1.187402368
1.400028944
1.401723146
1.20162642
1.473980427
1.329970121
1.250563025
1.099706769
1.240118265
1.203331351
1.232331753
1.194850802
1.216465473
1.360813856
1.014182806
1.129768491
1.026129127
1.097339272
1.579550624
1.170760512
1.482392073
1.480817795
1.170605659
1.304962516
1.223364353
1.302298069
1.336505413
1.206090689
1.308197021
1.141653776
1.093773484
1.182149529
1.336103797
1.342865944
1.269486785
1.352591276
1.274479866
1.189586401
1.301548719
1.173519969
1.173404455
1.286376238
1.171589136
1.131520391
1.45475316
1.183241487
1.372721553
1.550451279
1.228720546
1.281262875
1.200782299
1.326595783
1.256397247
1.31914556
1.070032239
1.106756806
1.241141796
1.153405428
1.368144631
1.251067638
1.225835323
1.072852969
1.227242351
1.343771696
1.122588515
1.185819387
1.274634957
1.325743079
1.144183993
1.13574779
1.048781753
1.386109114
1.237708211
1.247668505
1.245480061
1.1991961
1.22823
1.435018897
1.361121178
1.218251824
1.432808518
1.32954073
1.355973363
1.223637581
1.104609489
1.027646184
1.150910735
1.119579315
1.223480582
1.256592155
1.18973732
1.142036676
1.348288894
1.128262877
1.168408632
1.141358256
1.246665001
1.196642756
1.157629609
1.29705584
1.302207708
1.439973712
1.257719159
1.052503467
1.243599892
1.229250908
1.136013865
1.170354247
1.333592415
1.140219331
1.068720818
1.229415178
1.090254903
1.031603217
1.24889493
1.358709574
1.277299047
1.288657188
1.060584903
1.101346135
1.212507606
1.057905316
1.224991083
1.161444306
1.133387208
0.995227993
1.087867737
1.053424478
1.0667696
1.054629207
1.152850866
1.123672605
0.919923306
0.936580658
0.892362475
1.061914921
1.358193278
1.068331599
1.2565732
1.201399207
1.077696204
1.176570296
1.138877869
1.104515433
1.122654438
1.051658511
1.231226921
1.033572674
0.920842469
0.993184626
1.126224041
1.295145035
1.106539249
1.155604959
1.150535226
1.090119004
1.075886488
1.005088806
1.136138797
1.123785853
1.104759693
1.110249758
1.316630363
1.114882708
1.350144982
1.413753152
1.031198621
1.124638081
1.116381764
1.164171576
1.08814466
1.288096905
1.048313379
0.901331246
1.202082515
1.06874299
1.208041906
1.17871809
1.062435865
0.953034759
1.198935866
1.107074976
0.926655591
1.090534687
1.124135494
1.102830529
1.084225535
1.00753808
1.140375495
1.181371331
1.139534354
0.968031883
1.034165144
1.104746103
1.002773046
1.33818531
1.133400917
1.099302173
1.191033721
1.220736146
1.216430902
1.157735586
0.969605029
0.845165372
1.153104424
1.058266878
1.034924269
1.127176762
1.067676783
1.088139176
1.19211483
1.068969846
1.045449257
1.064911842
1.190533757
0.963118911
0.987612009
1.191707015
1.181100368
1.35003376
1.055850863
0.93549192
1.020197988
1.147655845
1.065762281
1.054440737
1.226531863
1.04286015
0.963706076
1.123793006
0.914746404
0.985546947
1.142395139
1.213630319
1.217412114
1.203771591
0.872742891
0.999685466
1.162803054
0.904180169
1.096085906
1.012641311
1.021499395
0.877034068
0.990664184
0.967083335
0.924411237
0.988484025
1.015285373
1.107777715
0.805792153
0.845894098
0.760778189
0.779171944
1.39293766
0.962388396
1.199773431
1.155536056
0.873520255
1.069144607
0.965482771
0.891064823
1.031898141
1.013676167
1.09960413
0.905315757
0.879156947
0.912267745
1.057072759
1.184599996
1.034290433
1.125819445
1.049570203
0.974070609
0.895715177
0.91562885
1.000659108
1.097873926
1.00135839
1.081713557
1.19179976
1.023938417
1.242363334
1.361615896
0.96727097
1.109686136
0.948154926
1.163064241
1.071446061
1.170079827
0.937554181
0.90867883
1.079092622
0.921234548
1.059800148
1.095445037
0.956397891
0.902144372
1.114733338
1.113267899
0.947938621
1.035253882
1.095871449
1.08728683
0.921956539
0.898221076
0.999808013
1.002184033
0.999931097
0.918527246
0.969279885
0.954438806
0.945324302
1.207020283
1.060008168
0.99994874
1.131039023
1.085733414
1.148083568
0.897694767
0.97554642
0.81143409
1.016838551
0.980584025
0.97199285
1.02202189
0.981362581
1.02005899
1.096580982
0.99857831
1.03404057
0.925367236
1.063052654
0.926822364
0.919095159
1.195850134
1.103650093
1.288368344
1.035920501
0.91996038
0.99905926
1.076352715
1.006371856
0.944568753
1.109277725
0.944428205
0.850967824
1.082650661
0.873292327
0.925839126
1.019382
1.107130527
1.154569626
1.098735332
0.845339417
0.957746863
1.0907166
0.934337556
1.041993737
0.919781744
0.882300317
0.889467657
0.944735825
0.898966372
0.924490571
0.918074191
0.957957447
0.97542119
0.698847771
0.75559175
0.733174801
0.88962239
1.18909049
0.929272532
1.084643126
1.09326303
0.94591248
0.902582526
0.918358982
0.908242762
0.946260929
0.869089901
1.015265465
0.860628366
0.85455519
0.83882308
0.998737395
1.091960788
0.963469386
1.072422504
1.045542955
0.905943871
0.949897885
0.939681292
0.967590451
1.094128013
0.962116539
1.107529163
1.053166628
0.937686265
1.196229339
1.239452243
0.860653281
1.014676929
0.979029655
1.075473428
1.07031548
1.122145295
0.926908255
0.824216723
1.118547678
0.862026691
1.027907252
1.029283285
0.871426404
0.859004498
1.012586832
0.996039987
0.860114396
0.958277106
1.025642991
1.038881898
0.911247373
0.899712741
0.957919121
1.155962825
0.942709863
0.917945683
0.989805758
0.997381985
0.883304
1.188107967
1.07266891
1.004317164
1.124100089
1.14076829
1.170167446
0.964975178
0.916781604
0.818833649
0.985224724
0.939111531
0.94822073
0.952349782
0.916793168
0.996987641
1.080902338
0.958708405
0.946161389
0.921390712
1.053972363
0.946513176
0.946688056
1.06018436
1.068658233
1.206778646
0.991414547
0.867943645
0.942934573
1.037192941
0.954362988
0.892225921
1.162694097
0.92459178
0.87232244
1.061919689
0.911065638
0.899126947
1.083341479
1.068140984
1.045896053
1.102654696
0.911794603
0.856558084
1.106872678
0.815792382
1.044811606
0.90442735
0.979731143
0.804105103
0.921432734
0.858551443
0.867950082
0.885468304
0.949108124
0.949490011
0.726548672
0.790499628
0.689465225
0.790342331
1.12130475
0.900461435
1.067707896
1.019721508
0.895218134
0.906021774
0.945388317
0.88079685
0.916672409
0.883909881
1.03906846
0.898602366
0.837936103
0.832767904
1.00971067
1.091623425
0.979130268
1.026380301
0.966697991
0.927070558
0.917463005
0.861495972
0.848198414
0.945546985
0.91547823
0.975354016
1.136091113
0.872956991
1.208772182
1.206551433
0.905060768
0.917640984
0.953776479
1.062743902
0.966200173
1.117265105
0.890575171
0.791041613
0.963487327
0.879229307
1.005483747
0.995713353
0.877750814
0.752596438
0.988084555
1.050441265
0.81643194
0.92005074
0.973185778
1.001297951
0.870674312
0.89049542
1.03219223
1.069162607
0.998659611
0.9087286
1.01476872
0.949644923
0.9106372
1.12029469
0.965893567
1.02180171
1.085563898
0.980083466
1.10432303
0.991694391
0.868363976
0.775160849
0.882742882
0.90490824
0.887168407
0.906223416
0.880122364
0.949751318
1.004832864
0.959124207
0.870564103
0.843003094
1.082464099
0.857052505
0.905511856
1.080173492
0.947948813
1.152837515
0.957079828
0.830106258
0.948275208
1.04993546
0.944448888
0.850558639
1.087257981
0.876166523
0.803887606
1.038909197
0.833399177
0.839905262
0.971771359
1.063528657
1.126774549
1.175577521
0.84652698
0.905234277
1.024880886
0.806326032
0.9740569
0.913691998
0.984605432
0.867420375
0.878586709
0.933673978
0.817414701
0.857356608
0.905683577
0.899798632
0.726278424
0.728648901
0.737556458
0.812226832
1.064605474
0.89920491
1.071660876
1.041343093
0.828282595
0.945503116
0.849775255
0.861189961
0.950868785
0.84063673
1.0180583
0.827599764
0.816596746
0.860388815
0.987966478
1.06478405
0.951277614
1.092181921
0.99361676
0.874471903
0.890036643
0.815163434
0.889055371
1.021218061
0.931114078
1.000476718
1.088704944
0.875542343
1.130126715
1.191064358
0.897560477
0.996634781
0.954929352
1.038585901
0.932462394
1.00279212
0.826951265
0.721167207
0.983343959
0.87812978
1.058961153
0.990573704
0.825329781
0.759593308
0.98428607
1.016749978
0.828865111
0.973103523
1.011402607
0.962982595
0.910928726
0.81559217
0.965029776
0.979605436
0.961061656
0.908778608
0.974282324
0.964184701
0.826264977
1.091084242
1.029135108
0.904403508
1.082219601
1.074742556
1.013933659
0.929802656
0.869202197
0.709322214
0.905658901
0.846950948
0.928740859
0.911735773
0.901734054
0.983040452
1.017072916
0.895288169
0.859905481
0.913335681
0.995639086
0.827410519
0.870810211
1.002333522
1.013489604
1.088947535
0.919815361
0.831481159
0.967975378
1.045090318
0.92434305
0.839765251
1.070366979
0.938272417
0.777912319
1.060701847
0.86866045
0.841909766
1.032762647
1.07822001
0.941684961
1.081926346
0.847474277
0.841228127
0.998053372
0.847167552
1.090641975
0.825796306
0.886436522
0.825575411
0.908162892
0.87261951
0.840503395
0.86975503
0.895127714
0.959310949
0.662536919
0.759491563
0.685749471
0.747545958
1.184423208
0.836189389
1.053660035
0.91250968
0.772844613
0.903434694
0.846863925
0.782310128
0.914661229
0.83596158
0.943129599
0.821955323
0.798720002
0.802566051
0.887122869
1.052431941
0.932165861
0.979128063
0.968422771
0.921715021
0.890620232
0.870009661
0.914986074
1.024854898
0.850930095
0.966641963
1.149493694
0.872781038
1.088194728
1.154114723
0.916944504
1.021054864
0.85362494
0.966740072
0.946000755
1.093218446
0.901594579
0.775304914
0.946597934
0.850579262
0.986933529
1.035785079
0.904173493
0.714574635
0.987160087
0.935449183
0.812014878
0.929768324
0.924445748
0.946113586
0.866816282
0.932114005
0.942879558
0.924826503
0.937859833
0.80330807
0.928929687
0.901224256
0.843556046
1.099068165
0.999945819
0.827382207
1.07667017
0.985712469
1.132751226
0.875926077
0.838846266
0.752328694
0.902739704
0.850052476
0.878661811
0.913235247
0.89511925
0.913365364
0.916059375
0.89447397
0.862359107
0.814310253
0.96436435
0.908124089
0.941213489
1.004149556
0.94351846
1.160401583
0.943821788
0.831893444
0.897902727
0.986870646
0.868257582
0.955971122
1.154235601
0.917072833
0.782124996
1.001986146
0.859331727
0.834308624
0.939311326
1.081882477
0.962320745
1.001109481
0.752479553
0.761205971
1.009047031
0.771891832
1.017924666
0.864223778
0.863747478
0.78236717
0.870741844
0.814464629
0.757740498
0.8674317
0.852311432
0.91482079
0.658746898
0.655827701
0.621242583
0.740820348
1.092092633
0.810097098
1.02213645
0.922846496
0.773478448
0.879755616
0.824096978
0.835162818
0.881104171
0.83410418
0.958327055
0.815796316
0.775197446
0.769634843
1.005412936
1.030259252
0.932697296
0.989775538
0.988107204
0.908418715
0.850580871
0.835242271
0.840751767
0.969000697
0.887116194
1.014170647
1.088253975
0.852921605
1.133914709
1.214871407
0.858448565
0.944257021
0.958143413
0.925322235
0.945991337
1.055131197
0.798182368
0.814159811
0.971206427
0.819693863
0.954177797
0.966366947
0.87180531
0.766357183
0.978515506
0.974806428
0.841680348
0.917580307
0.902166307
0.92250663
0.893124998
0.900716543
0.954854071
1.002925396
0.968708038
0.855758429
0.985510767
0.924752951
0.816393793
1.14253509
0.944620967
0.933540344
1.058324933
0.959314287
1.045155883
0.914066911
0.861928523
0.672493756
0.948645532
0.810930371
0.85431385
0.867401183
0.897421002
0.99199909
0.973171473
0.905326605
0.883163333
0.891328454
0.986715078
0.92050451
0.91215688
1.007083416
0.986377954
1.173612118
0.87896347
0.81450659
0.886295497
0.984511375
0.91293627
0.875071168
1.051671624
0.84397608
0.765681088
1.021807671
0.79397285
0.873247921
0.983185589
1.030306578
0.99855721
0.98985523
0.742476821
0.790600717
1.005299211
0.741922021
1.032210708
0.809734702
0.857162416
0.738727391
0.898121059
0.832896531
0.823360562
0.851892889
0.83658725
0.89179343
0.654135108
0.716592312
0.644137681
0.802206993
1.120159507
0.894636989
1.024182081
0.952969551
0.7994712
0.825471222
0.822194159
0.901608288
0.904308498
0.813300908
0.918851256
0.817156374
0.820427299
0.772942305
0.939820766
1.072515607
0.877533972
0.962175608
0.977337122
0.833283842
0.855719268
0.836688459
0.920899689
0.981702864
0.837280452
0.946029246
1.088926792
0.896724105
1.132084966
1.197744608
0.879597187
0.955973089
0.96056354
1.007732272
0.931935549
1.032801747
0.790632904
0.767098129
0.952718079
0.845753074
1.006795287
1.014182925
0.82511282
0.731157362
0.894228578
0.950525403
0.814338624
0.958683729
0.939394414
0.987275064
0.819046557
0.852339208
0.898571253
0.957992613
0.960377336
0.819955468
0.879535794
0.918864667
0.912282109
1.104211807
0.974598527
0.919828355
1.040740252
1.044645309
1.042075872
0.900904715
0.84998554
0.721403837
0.966189086
0.830452323
0.880617976
0.878050566
0.877978802
0.978503346
0.995574892
0.929483294
0.897174656
0.879970074
0.993578851
0.763112366
0.921658814
0.988990009
1.047147512
1.121776462
0.869163334
0.752959847
0.875507236
1.050373673
0.894254982
0.891977489
1.014195323
0.926510751
0.792204618
0.958927751
0.815184057
0.905548513
0.919746459
1.008959055
0.953303337
0.999798357
0.801737726
0.822822094
1.00159359
0.794350803
1.000677109
0.864453673
0.813385785
0.763534606
0.884976268
0.881363392
0.795701802
0.773954988
0.85609287
0.859524965
0.67476517
0.687907815
0.680028081
0.831454575
1.089473605
0.83823967
1.014680862
0.965050042
0.83684957
0.901477814
0.897483349
0.778348565
0.885924339
0.772526503
0.982501984
0.833749771
0.79337734
0.78263247
0.89005059
1.015072942
0.904085636
1.013381481
0.90700388
0.869235814
0.834061444
0.820364833
0.855717838
0.990753472
0.893852711
1.01223743
1.100212336
0.872209132
1.096574783
1.149610758
0.744660616
0.9375875
0.893978417
0.922078669
0.986710131
0.995751262
0.798752725
0.762710392
0.985114217
0.828240514
0.989091277
1.01644814
0.749217868
0.774061382
0.99632591
0.904108763
0.745674849
0.886824608
0.897556543
0.960851073
0.801240742
0.817695677
0.934405982
0.913503349
0.879176557
0.810906649
0.855271041
0.896796048
0.845284939
1.087082624
0.933690488
0.873694897
0.96727103
1.019847751
1.085746884
0.898940504
0.908203006
0.712438285
0.949824572
0.825192511
0.834334195
0.869122982
0.90993309
0.882076979
0.963645577
0.944533885
0.809619963
0.857490599
1.014347553
0.803528547
0.888816297
0.95908165
0.903491557
1.14340663
0.88911128
0.757959366
0.896687865
0.993745089
0.895176232
0.869737864
1.09775269
0.904377282
0.766982496
1.008094668
0.893999755
0.76927346
0.977837801
1.040483713
1.036513925
0.917623878
0.813101292
0.861346245
1.016993046
0.794650078
0.976453066
0.83289516
0.869535506
0.78217566
0.887025774
0.832888007
0.822406828
0.781094551
0.85781002
0.878804743
0.594273388
0.734255612
0.63514334
0.751986921
1.030831695
0.858578563
0.993991137
1.028997421
0.822509825
0.868314922
0.837278485
0.861321628
0.811028957
0.801827729
0.936068118
0.815731287
0.859450579
0.817324758
1.008528471
0.982138574
0.860183299
1.015269518
0.928489745
0.857569754
0.850854397
0.801572442
0.860443294
0.930841982
0.881574929
0.915602505
1.045427799
0.886771619
1.094892502
1.224225163
0.865216017
0.953885436
0.902249813
0.959396422
0.964255333
0.920600057
0.761869133
0.752981961
0.903671503
0.747392476
0.968652904
0.916643739
0.81667763
0.743866146
0.976301074
0.988031566
0.775240004
0.984398603
0.901167989
0.911652565
0.871580541
0.821367502
0.887908995
0.957601309
0.979110181
0.805389762
0.900110066
0.905947447
0.874750733
1.076552033
0.96338433
0.877565145
1.010752678
0.964441001
1.018231034
0.847382188
0.805825889
0.722284734
0.950279713
0.830901563
0.820124149
0.873305261
0.8553496
0.944183588
0.974595487
0.838418543
0.825837612
0.922199726
1.004591584
0.810420871
0.873543978
0.997917652
0.923049986
1.13072598
0.971786499
0.77472502
0.885480881
0.995623767
0.83963275
0.821898997
1.084433198
0.844108641
0.782202125
1.03863287
0.790487468
0.814737797
0.952346385
0.996297181
0.956183374
1.052698731
0.824623227
0.797805607
1.029467225
0.797353983
0.982482851
0.854723871
0.861247122
0.767895997
0.910286844
0.822016358
0.816559613
0.824431121
0.830700636
0.866892636
0.675665677
0.714978278
0.620600104
0.718951404
1.042622089
0.832718551
1.024193287
1.038404942
0.75742048
0.868313193
0.80179733
0.819322288
0.870858848
0.810872018
0.955697298
0.796956718
0.79825592
0.805357397
0.921667278
1.08710146
0.85099721
0.967721164
0.956440985
0.875929236
0.829593599
0.831851661
0.834668159
0.920335352
0.95451045
0.955157936
1.027438521
0.802776814
1.139542818
1.154098749
0.849326849
0.953102827
0.906030715
0.980113745
0.871398211
0.972105145
0.829515159
0.704362154
0.898793638
0.814875901
0.921210289
0.911464393
0.811484993
0.735402167
0.89695704
0.967497051
0.800630927
0.954144895
0.928801119
0.923578739
0.828950167
0.856997073
0.874453545
0.994948506
0.938532174
0.783324599
0.906607747
0.858432531
0.879542589
1.101772189
1.019787669
0.916736782
1.015452385
1.044782043
0.977474809
0.880819798
0.861626565
0.701557338
0.870383501
0.849108279
0.884852648
0.888012469
0.863625109
0.915306568
0.976550817
0.91658169
0.883854032
0.866216838
1.005266905
0.869794846
0.901976407
0.960693538
0.907011032
1.080789328
0.873807609
0.74651885
0.93570888
0.998663783
0.876981139
0.859818399
1.145230532
0.860311031
0.782530367
0.967185438
0.778274596
0.753474832
0.991612375
1.040860772
0.960148156
0.99988544
0.826968074
0.849821746
0.985461831
0.716606319
0.944686413
0.82620573
0.928901613
0.733878493
0.849340141
0.793894887
0.822069466
0.853384256
0.921650231
0.845668435
0.629947186
0.763469398
0.626573682
0.781628251
0.950788081
0.836938202
0.991621494
0.946341753
0.807154238
0.862955987
0.836874723
0.846339345
0.814550579
0.827791691
0.976143777
0.800922453
0.818688214
0.756407976
0.869760275
1.070076346
0.887891173
1.00521338
0.882973015
0.795452774
0.808511496
0.781860888
0.843780279
0.958386838
0.875407457
0.949666202
1.053087592
0.872570574
1.109385848
1.202961445
0.779394448
0.949635506
0.919879913
0.96147722
0.954048872
1.020535946
0.80962801
0.760173619
0.962603807
0.878186285
1.015966773
0.942283034
0.800029874
0.773397863
0.979277432
0.97258538
0.751219749
0.869016409
0.900838137
0.892545938
0.88148576
0.800513744
0.78077817
0.925806642
0.921708882
0.815343857
0.863679767
0.979782283
0.811361253
1.110775232
0.987999797
0.89916116
1.009398103
1.024301767
1.032119274
0.895752549
0.889636934
0.694174767
0.884155869
0.812416255
0.846109569
0.823559284
0.894513547
0.907105565
0.959749043
0.892595589
0.885062456
0.796450675
1.041894317
0.845555782
0.812049627
0.957340479
0.950914919
1.141972065
0.950587928
0.741473734
0.886478305
1.050780535
0.885034025
0.814804375
1.080453873
0.911038101
0.737203956
0.994369805
0.809604466
0.744058549
0.956483662
1.010709643
0.8855142
0.992676675
0.726984918
0.904657066
1.015038371
0.760719001
0.929380536
0.837691665
0.900569856
0.780789554
0.91618681
0.792149544
0.777968407
0.81572175
0.876934528
0.90039587
0.617815077
0.759424686
0.622213066
0.70402348
1.252544403
0.82239902
1.059581041
1.042497396
0.825362682
0.849972546
0.846277773
0.856616616
0.875696898
0.829419792
0.933026254
0.81475693
0.781294703
0.742928743
0.898803174
0.989721656
0.906036019
1.014470339
0.911734521
0.86385715
0.804903567
0.868824482
0.863013089
0.908965647
0.847734272
0.92441988
1.025286317
0.840050042
1.06535852
1.185786724
0.783472717
0.963853061
0.916117311
0.99452734
0.926466644
1.026738167
0.804063559
0.746997237
0.924230576
0.82328409
0.943775177
0.945125937
0.835055351
0.693146527
1.014754057
0.99067843
0.748395145
0.887058079
0.870831549
0.904933095
0.838833332
0.884321928
0.878196776
0.95926708
0.944670618
0.908744097
0.868059695
0.900018454
0.831480682
1.111456275
0.970753789
0.885314524
0.980172634
0.916828632
1.027780414
0.96961683
0.772194445
0.659561634
0.917899668
0.819742918
0.897297084
0.860116303
0.803511083
0.880086422
0.987690866
0.83668983
0.869233906
0.870349884
0.974027157
0.829585612
0.871638417
0.963819861
1.001173615
1.085862756
0.951549649
0.780407608
0.879291236
0.953033328
0.908715963
0.869864404
1.086515784
0.89284277
0.745527923
1.042207837
0.793900371
0.790481985
0.897348106
0.979210794
1.038274169
1.029932499
0.754659355
0.841278911
0.927363575
0.705527663
0.978579581
0.892203689
0.80537343
0.739661336
0.843019843
0.82915926
0.826499164
0.862974823
0.815874696
0.858447313
0.65943259
0.658393741
0.637093663
0.777927399
1.152943254
0.755598664
0.962929666
1.05470252
0.823131502
0.841512382
0.829557359
0.803207755
0.78369683
0.77881062
0.882105947
0.75447911
0.797778606
0.750558853
0.913889647
1.054295063
0.890537918
0.933354557
0.939507365
0.888326824
0.870882511
0.794340909
0.82037127
0.926924586
0.965976477
0.961396098
0.977722049
0.85727334
1.044344306
1.106236577
0.82038343
0.977790177
0.929514229
0.956242204
0.917314291
1.032971144
0.768785059
0.751644671
0.918720603
0.850533783
0.870975375
0.903909326
0.816605747
0.76875025
0.965651095
0.955751598
0.812857389
0.933261156
0.908726215
0.956892371
0.8479231
0.814451277
0.872760892
0.990738571
0.886202097
0.843206942
0.916805446
0.972874045
0.88605988
1.096281767
0.951280713
0.914881647
1.074593425
1.000105739
1.061946034
0.908502996
0.797451973
0.725719512
0.834465742
0.859910488
0.846895099
0.865827203
0.914329708
0.874377728
0.999277651
0.889463544
0.852804899
0.892067492
0.965914488
0.873829663
0.903420568
1.000393033
0.917648077
1.082717299
0.938500166
0.757066011
0.829863489
0.898409426
0.876312017
0.826019406
1.109942317
0.87483573
0.750103891
1.014766097
0.848439634
0.836546838
0.974506974
1.039136767
0.972567856
1.026408195
0.793576002
0.843418956
1.004974484
0.752817452
0.924565554
0.851816416
0.862680256
0.717135131
0.867746472
0.822287619
0.739520609
0.822785497
0.87161243
0.899375081
0.614292264
0.72513926
0.699942052
0.758476973
0.944323957
0.751281559
0.998554945
0.965675116
0.845294356
0.921933949
0.835887432
0.846874535
0.853421092
0.790000916
0.956372082
0.765783787
0.797844529
0.769407272
0.985399246
0.968949914
0.915112019
0.962202609
0.884370267
0.868568718
0.85975498
0.794402361
0.929050088
0.9707582
0.862221837
1.001845956
1.078417182
0.85120827
1.113064885
1.125570774
0.841185391
0.988599002
0.891575158
0.987842917
0.921262443
1.075343013
0.850505531
0.766533136
0.96049577
0.824903727
0.949038565
0.941341698
0.830455482
0.743197203
0.926112056
0.971956074
0.77264744
0.914410532
0.886183321
0.91013056
0.85128051
0.772385359
0.908642232
0.905695736
0.909991801
0.81797421
0.894199073
0.879574478
0.838831007
1.087219477
0.998067498
0.94452852
0.972549856
1.005545735
1.038784742
0.860175788
0.835925817
0.671087682
0.874108851
0.798979104
0.785724461
0.902194142
0.880238891
0.853051543
0.971300125
0.944668114
0.907697022
0.837965369
0.920520127
0.82690227
0.907893717
1.012033582
0.997914135
1.117028117
0.900259078
0.745242238
0.855784357
0.982305527
0.88669008
0.800695419
1.08115828
0.883890629
0.704512477
1.005104065
0.817917705
0.843356311
0.962804377
0.986959994
0.963301003
0.973536789
0.784219682
0.780747712
1.060217619
0.768061876
0.969516635
0.815538168
0.847872853
0.768240988
0.86564368
0.873218954
0.81189698
0.844724715
0.81232065
0.839616001
0.663833141
0.699727356
0.621807873
0.796437025
0.892542303
0.819416702
1.021412253
0.964286864
0.783369124
0.883938372
0.780049324
0.782953918
0.814137638
0.850396156
0.841843128
0.756569445
0.780933738
0.80292505
0.917175591
0.972855866
0.879782736
1.03712821
0.94023031
0.825103402
0.861000478
0.757676363
0.861727059
0.902255833
0.876236916
0.951710403
1.019625306
0.782557547
1.069388747
1.122846484
0.768700182
0.87986505
0.958368421
0.966907203
0.951399088
1.042559266
0.791906476
0.719619989
0.869632244
0.798409402
0.976374626
0.976908326
0.768463135
0.72293216
1.046661258
0.939800322
0.751202464
0.894058287
0.934108436
1.03618753
0.889046252
0.818785965
0.795809269
0.968112469
0.932260633
0.890105605
0.887175024
0.904769182
0.854607344
1.060351729
1.001116276
0.902886033
0.969795346
0.97066921
1.017186165
0.874270082
0.850622237
0.650711894
0.989262044
0.845145524
0.881441653
0.907656431
0.876895428
0.939236939
0.94452095
0.903523862
0.843287826
0.823010385
1.001405954
0.872877955
0.88033855
0.919636607
0.940966964
1.121531129
0.847944915
0.729878187
0.933274508
0.99085182
0.875165105
0.863675356
1.14445436
0.875790477
0.768769741
0.995931745
0.794836938
0.818299055
0.962165117
0.982746601
0.873462498
1.028065801
0.773580074
0.798533142
0.953791499
0.75556314
0.946722746
0.861831427
0.894728541
0.72784698
0.845321774
0.813427389
0.842967749
0.85643363
0.81119597
0.890018404
0.658003211
0.735812128
0.606651962
0.716040075
0.937944353
0.823669076
0.962798238
0.892222166
0.809657335
0.883571684
0.807372332
0.839015305
0.885965526
0.783170938
0.980913222
0.786234319
0.795528889
0.810318112
0.903738439
1.016898036
0.872885108
1.033020616
0.959594488
0.850563645
0.883831263
0.816995502
0.862150908
0.949058592
0.861513853
0.955714166
1.044872046
0.870610416
1.083648086
1.096413016
0.848713994
0.882960081
0.90505451
0.991746366
0.88213855
1.007198334
0.790341079
0.741534352
0.930901527
0.736290276
0.982995808
0.986240923
0.81880033
0.689836502
0.904258072
0.885265768
0.880404294
0.929168224
0.86600405
0.923604131
0.888586164
0.844275653
0.861005306
0.944299757
0.846937954
0.809610486
0.907907188
0.905508757
0.778917491
1.082694173
0.977811575
0.868714511
1.029025435
0.971945643
1.038800478
0.859893501
0.890018344
0.752208292
0.928871214
0.783344686
0.861776173
0.917395711
0.81100738
0.847375035
1.003181338
0.898248851
0.825097561
0.901994705
1.027658105
0.894861042
0.838875175
0.966841161
1.006875873
1.047132254
0.963561058
0.766284525
0.873266876
0.964571893
0.850592852
0.870028973
1.060616851
0.879533112
0.786197543
1.002292871
0.837428987
0.800911725
0.978129268
0.994959414
0.941568971
1.040196776
0.780724645
0.858813643
1.010716558
0.743422925
0.911113501
0.841656446
0.85013628
0.782829404
0.855143189
0.833400071
0.723271549
0.857101858
0.83775562
0.817866623
0.639261663
0.716008246
0.595409751
0.71241945
0.929654419

==> trainlossSNRe18.dat <==
2.32534647
2.236498117
2.205646038
2.092490911
2.111885786
2.076704741
1.977954149
1.964662194
1.922299504
1.9558779
1.916206837
1.873749733
1.877987862
1.782718778
1.98773098
1.755202055
1.806712508
1.778721929
1.783285379
1.719329834
1.68568337
1.707846642
1.676695943
1.689011693
1.838548303
1.887084484
1.608675003
1.814001322
1.969563127
1.567173719
1.687775493
1.679342151
1.629309773
1.799402952
1.851359725
1.466234207
1.469417453
1.691709399
1.566908836
1.642103434
1.603567362
1.529306173
1.474338889
1.61677587
1.51445961
1.477681041
1.625444174
1.507846117
1.56030345
1.411668658
1.358915448
1.460813284
1.483401656
1.629641652
1.397209644
1.451804519
1.550591469
1.323659658
1.627811432
1.568058252
1.459907889
1.641733646
1.524741054
1.656868458
1.40534091
1.393878698
1.305936098
1.383447409
1.448551416
1.40412271
1.316928983
1.382355571
1.524259329
1.347641349
1.368357658
1.290839553
1.27863276
1.478188992
1.324803472
1.292571545
1.363908887
1.44446063
1.616415143
1.400117517
1.199564457
1.381312728
1.383598924
1.286745787
1.317021489
1.368860483
1.397077203
1.172481298
1.419623852
1.372954607
1.159344912
1.39740622
1.357464552
1.216232896
1.330611467
1.227535248
1.046076179
1.271320343
1.117363334
1.368209124
1.101926208
1.167309403
1.038248777
1.120681643
1.160717726
0.960636079
1.065571189
1.186768651
1.234595656
0.987630546
0.979441762
0.824610054
0.951112449
1.06238234
1.025190949
1.314267993
1.198211432
0.93319571
0.973627269
1.099651337
0.990024805
1.027103662
1.129009843
1.118209362
1.078375816
1.110133529
0.996563435
1.137472034
1.203927279
1.19734621
1.277874589
1.128807545
1.00037241
0.997588575
1.011131048
1.054937959
1.142854452
1.120640635
1.214556694
1.244725704
1.00098896
1.22291553
1.287489176
0.918389261
1.21757257
1.166958213
1.01204133
1.197770119
1.307726502
0.86517036
0.982630491
1.096499681
0.953621268
1.09427464
1.077978373
0.91407162
1.004921913
1.002629161
1.076431155
0.84955132
1.09104991
1.000232816
1.133494496
0.978725195
0.892724156
1.00982964
1.112478614
1.095390677
0.965847731
0.979999244
1.057449341
0.958732486
1.113934278
1.121074677
1.065944076
1.225443125
1.089989781
1.166633248
0.99816829
0.985737681
0.830474555
1.071117759
0.979917049
0.98988384
0.891709864
0.904721558
1.023449659
1.003448606
0.955309808
0.982640147
0.894956887
1.152770281
0.947666466
0.971149862
1.038566589
1.040795207
1.181946754
1.012010932
0.912824392
0.956823707
0.976086974
0.896779478
1.013051629
1.018313766
1.014913797
0.840307534
1.041435003
0.951427042
0.848186433
0.991821587
1.035570741
0.904664516
1.010969639
0.944683075
0.848898351
0.971795201
0.827332139
1.026858926
0.891866207
0.909632802
0.775449693
0.849462032
0.955874681
0.785869896
0.862477362
0.953390598
0.885143518
0.718837917
0.736091852
0.655154526
0.787233233
0.790086806
0.799043596
1.028376102
1.069790363
0.838153005
0.813753188
0.771948278
0.900304973
0.808625698
0.828918993
0.902089059
0.917072117
0.906592846
0.807138801
0.918520153
1.020800471
0.998214722
0.936388075
0.973517239
0.814707279
0.859954774
0.9324283
0.81046778
0.950974643
0.889053941
0.97949785
1.05587256
0.824605942
0.959974647
1.262639523
0.806176662
1.000606656
0.91029495
0.7927351
0.980169296
1.056002498
0.781179309
0.775592983
0.940904319
0.780520737
0.861423492
0.95965451
0.734343588
0.856046021
0.848669469
0.927449644
0.799118519
0.878042936
0.820240676
0.911035955
0.832715988
0.79239285
0.856790721
0.893934429
0.847064793
0.779013574
0.890184522
0.835518718
0.766126096
1.060438156
0.910550892
0.901793599
1.029478431
0.863903522
0.965361238
0.866840184
0.813313305
0.71456188
0.90782094
0.776309967
0.837541819
0.790808737
0.85549736
0.859785438
0.8389557
0.760605574
0.827506959
0.815635741
0.975412428
0.845451534
0.852237403
0.909331977
0.91234225
1.078905702
0.917886615
0.848880649
0.845734954
0.931345344
0.787434518
0.889124274
0.916951835
0.905047536
0.746091425
0.896878958
0.867262483
0.82334429
0.884108007
0.961862743
0.839537799
0.948522747
0.7649616
0.688584983
0.905771732
0.788940847
0.926572323
0.7867468
0.783270538
0.69323504
0.84976083
0.793389976
0.649799883
0.798206687
0.786367536
0.891776323
0.651838601
0.589909494
0.593540907
0.672575891
0.881002486
0.805279315
0.963032961
0.874550402
0.759358287
0.792511225
0.802424371
0.782131612
0.792000473
0.741271794
0.76614666
0.752726257
0.775360346
0.733921826
0.758327305
0.964680791
0.874949694
0.981516242
0.910093904
0.797486246
0.70640713
0.782001436
0.764227927
0.925408065
0.824403942
0.86983031
0.949956715
0.777130783
0.959739268
1.105777383
0.707715452
0.898455262
0.89040482
0.848651528
0.905816376
0.940249026
0.722927928
0.677312076
0.915876448
0.753180087
0.846216977
0.950773656
0.71794498
0.738448501
0.781794071
0.838195026
0.769193232
0.821314633
0.772656679
0.821849704
0.841562986
0.6704337
0.781565964
0.877510071
0.916113675
0.743120909
0.813946486
0.860042393
0.779638529
1.056742191
0.882873356
0.912296712
1.076454043
0.891899049
0.885535181
0.880477071
0.815992773
0.639871836
0.830089211
0.735484481
0.740701437
0.731940746
0.806510329
0.841131389
0.872900903
0.766757131
0.726040483
0.779632926
0.901020586
0.743905067
0.737757623
0.928651035
0.911186874
1.046244025
0.809392869
0.716255009
0.786941051
0.867588758
0.765734017
0.770509005
0.921097875
0.837133706
0.68843323
0.867806911
0.78477335
0.757341981
0.906098723
0.972086668
0.842562258
0.850734413
0.771857142
0.649636745
0.84224993
0.739244461
0.904527307
0.703517139
0.789787292
0.610022426
0.732207239
0.773399949
0.677451849
0.732841253
0.705836952
0.766228378
0.568208337
0.578237057
0.477616459
0.659635782
0.667597473
0.714169085
0.871954203
0.93994838
0.64567548
0.697245717
0.737068415
0.709994912
0.697647274
0.726350129
0.805039346
0.737012982
0.742122531
0.685558438
0.824463725
0.867955267
0.899885714
0.952047706
0.87620002
0.746580124
0.672317803
0.721054018
0.738827169
0.833761096
0.80020231
0.902237952
0.840204358
0.660495996
0.943861485
1.01071012
0.733866513
0.787741482
0.860212326
0.780597627
0.915546238
0.947369695
0.643769205
0.678968012
0.754322112
0.657230914
0.749557197
0.78229934
0.685468495
0.767026842
0.830517709
0.780517817
0.747507453
0.790045738
0.774795592
0.913204551
0.788817048
0.599880457
0.698939204
0.863977671
0.840270579
0.687799931
0.81467241
0.788888216
0.707830489
0.966475129
0.789925456
0.848688483
1.002144694
0.842722952
0.860083103
0.771595061
0.740893722
0.630411029
0.886182904
0.657182693
0.754751921
0.710216284
0.748662531
0.806749105
0.819113791
0.717899978
0.708292305
0.737886667
0.872051775
0.712571204
0.749570966
0.830652595
0.837467551
0.989117563
0.840608656
0.648860335
0.754975259
0.804786563
0.734231174
0.845723867
0.80384773
0.888234377
0.683769763
0.797617972
0.786858857
0.665744424
0.832697034
0.868350565
0.750490367
0.835064173
0.724184692
0.614243925
0.757021964
0.649435759
0.900945246
0.6988796
0.720334411
0.579159439
0.795248508
0.675085008
0.627816498
0.689352214
0.722987115
0.796408236
0.559192777
0.550027251
0.496652633
0.677304208
0.77975601
0.638694167
0.78297621
0.860019565
0.636136055
0.687568486
0.699391246
0.613262296
0.685932279
0.679819703
0.727575421
0.660506606
0.687101364
0.668688834
0.75995028
0.883170366
0.827983797
0.884454191
0.851359129
0.718997359
0.68667078
0.671823919
0.678083718
0.803326726
0.732400358
0.871150911
0.918137908
0.646383822
0.904340088
1.035743475
0.629881799
0.845056415
0.77549988
0.707583547
0.759022057
0.852671981
0.620776355
0.626738548
0.835270643
0.671665847
0.793061376
0.806492031
0.666395545
0.739487112
0.67763418
0.750222564
0.674550712
0.779024899
0.723041415
0.881638646
0.735930979
0.611738205
0.736649573
0.867545187
0.824037731
0.696893394
0.772238553
0.748115778
0.641866326
0.983512521
0.800260544
0.746981561
1.026224971
0.787350714
0.882209241
0.745040119
0.634472609
0.599976718
0.863487542
0.712278128
0.740845859
0.63129431
0.693548262
0.776030242
0.807477951
0.683132827
0.719282985
0.730538189
0.839066982
0.684342504
0.641613543
0.904441416
0.86412555
0.942135751
0.768967927
0.687310278
0.677236855
0.807454348
0.70391041
0.790427208
0.812218249
0.849076271
0.656874597
0.838225842
0.79162401
0.702942371
0.864339352
0.803441942
0.684653819
0.864146471
0.702633142
0.682916343
0.789149642
0.623322308
0.862457454
0.689244926
0.720827281
0.583702981
0.736636996
0.704607844
0.589135706
0.650012195
0.650298595
0.776919425
0.553115547
0.445445716
0.458139688
0.698468566
0.73853153
0.642474711
0.86739099
0.84952873
0.60497731
0.689236999
0.641089916
0.639699042
0.698636591
0.634614766
0.757102847
0.719516873
0.666941822
0.59538877
0.736463308
0.771340489
0.796202004
0.830495358
0.779300153
0.660158575
0.625546932
0.630972207
0.715964317
0.826874554
0.705069959
0.819058955
0.947368026
0.679231107
0.855075657
0.918957233
0.685467958
0.760360777
0.812990904
0.753322661
0.84463352
0.867999792
0.627276242
0.615985096
0.753424168
0.66936022
0.715977132
0.832366407
0.650838077
0.740091026
0.778243124
0.819423437
0.660623133
0.721156716
0.660122335
0.784417331
0.686186612
0.604451478
0.68064636
0.790652394
0.801326752
0.658203423
0.779709816
0.767813385
0.694021285
0.918404043
0.823463321
0.760685027
0.955577135
0.746317863
0.929557323
0.714695156
0.647158682
0.587979019
0.823072076
0.704016626
0.660739064
0.672210813
0.673786461
0.790358424
0.826629937
0.692276061
0.691862583
0.661795497
0.784379482
0.71011126
0.69127667
0.818710446
0.844024658
0.966823161
0.752574146
0.637664735
0.66512233
0.81690675
0.620248675
0.766406834
0.81130743
0.78964901
0.597620189
0.84844321
0.793810308
0.617247403
0.780455112
0.899269164
0.708483458
0.846165061
0.677750289
0.593815207
0.769025505
0.622422576
0.771269977
0.640331984
0.669393241
0.620102465
0.652135909
0.649035156
0.590741038
0.63454783
0.659062386
0.723396182
0.598347247
0.51665324
0.442661524
0.586182475
0.67410773
0.655806541
0.825624228
0.778004706
0.610194743
0.596571088
0.692487836
0.655127704
0.670656919
0.675919592
0.71626997
0.669516921
0.650942743
0.608943284
0.711995721
0.807170331
0.779221773
0.90250653
0.786707342
0.642676771
0.631030858
0.633476615
0.64307797
0.762472928
0.671743274
0.826034844
0.869056046
0.666312337
0.888553858
0.994426548
0.641463578
0.765134454
0.758360922
0.664210856
0.743820965
0.83469522
0.605519414
0.633723199
0.753107846
0.681548536
0.68510139
0.790767968
0.663406968
0.673506021
0.717351556
0.799499094
0.694228649
0.740692794
0.644889414
0.795194805
0.690332651
0.589941978
0.708002388
0.773856223
0.805846989
0.625810921
0.715762913
0.696160257
0.612179816
0.895256698
0.753248274
0.767558217
0.989852548
0.757078052
0.83965528
0.753569722
0.613224149
0.541473567
0.780950963
0.636675477
0.703270137
0.66272831
0.655721962
0.767429531
0.721935511
0.677859724
0.659231305
0.608644009
0.811109662
0.683676958
0.629640698
0.888676405
0.826016545
0.910318613
0.720843017
0.645049214
0.6696859
0.745009542
0.662016869
0.719695985
0.774057448
0.799201488
0.640659034
0.756996036
0.696484327
0.618008375
0.779154003
0.828905284
0.730233014
0.829671144
0.656862319
0.567379713
0.754059255
0.659665704
0.823481977
0.642373383
0.761939883
0.587073445
0.718369663
0.675643981
0.529562116
0.631571114
0.62179929
0.759653986
0.529940009
0.472637266
0.488919795
0.588442981
0.670725167
0.65945375
0.799725473
0.857094288
0.587286115
0.622367799
0.630417883
0.652137637
0.709881485
0.660429239
0.650531828
0.640946567
0.621881604
0.571728826
0.704637468
0.802359641
0.784740567
0.846514344
0.790459514
0.668534338
0.700121045
0.657676578
0.683623433
0.781115949
0.665290713
0.791990638
0.862068713
0.629874289
0.836631835
0.970035017
0.623445213
0.768585503
0.705954671
0.708132982
0.748947322
0.83795929
0.581137121
0.59260112
0.71917069
0.64122951
0.691373825
0.738671839
0.714011431
0.62335062
0.718690395
0.690806806
0.696987152
0.688045979
0.654487729
0.786186695
0.724940836
0.59870404
0.692387223
0.760051906
0.737960815
0.616901696
0.756813228
0.801665485
0.639951587
0.888732791
0.793273389
0.772592008
0.903564692
0.755302727
0.79920423
0.697126806
0.684170902
0.543563962
0.812875152
0.675834596
0.715183735
0.608588457
0.645707548
0.774457514
0.773389101
0.688832283
0.648199975
0.65664041
0.763455689
0.702320933
0.689899504
0.760745049
0.797478855
0.947398543
0.751484334
0.627870619
0.642574131
0.718781352
0.684848487
0.714428425
0.766944587
0.797830284
0.568264663
0.768434167
0.697837353
0.635556817
0.760481536
0.807906806
0.722677171
0.819880009
0.638659298
0.585913837
0.750813246
0.608087361
0.84372741
0.542884767
0.76016891
0.563950121
0.712584198
0.682980359
0.519700766
0.665831983
0.666891932
0.72463572
0.564806879
0.47866562
0.451621205
0.602832317
0.645429075
0.637520492
0.758086801
0.764265716
0.574667871
0.661269188
0.678181708
0.593078375
0.650674582
0.615606189
0.704556942
0.644932151
0.577600777
0.598841369
0.770168304
0.755059361
0.756125033
0.821586668
0.787682056
0.685087621
0.675072491
0.58382529
0.647825658
0.806174517
0.679591238
0.827177525
0.828223407
0.646012723
0.821835876
0.995959044
0.623334229
0.809729159
0.788370907
0.733031392
0.773365438
0.842540741
0.618794739
0.61040175
0.744589269
0.578438222
0.670038044
0.769418359
0.694015861
0.637480915
0.651300013
0.838203907
0.649571121
0.695263565
0.646345437
0.832262874
0.659413755
0.60226202
0.69596076
0.721005261
0.760695398
0.613760173
0.744154632
0.713497639
0.650858462
0.858899951
0.757437825
0.785095453
0.909689248
0.738519192
0.767540514
0.704915106
0.685620189
0.545037508
0.748845041
0.629267693
0.661298394
0.644821882
0.646615148
0.788612664
0.760504067
0.638975501
0.59023881
0.671526015
0.767523527
0.68301326
0.688267469
0.780125201
0.797940314
0.941871047
0.706376255
0.601632833
0.612473547
0.795728087
0.661640465
0.679886699
0.793702543
0.784873724
0.626115739
0.785630763
0.674093306
0.606864095
0.774022222
0.810851753
0.644784749
0.854682207
0.655231774
0.632840574
0.788563848
0.600866079
0.823485494
0.651228726
0.695525229
0.53799206
0.714094639
0.63236928
0.545120418
0.636538506
0.601072252
0.757110298
0.46952194
0.458711594
0.440587372
0.57439065
0.630889595
0.622919738
0.859421313
0.78124243
0.605549693
0.630476296
0.619212091
0.607625067
0.646343589
0.629970431
0.740475535
0.658270657
0.635739088
0.651676774
0.679859459
0.764124334
0.832419395
0.839153469
0.78388077
0.660748482
0.599755526
0.591716349
0.640300274
0.78852725
0.69708401
0.80336839
0.8500247
0.640234709
0.873859465
0.928360581
0.610148728
0.745963335
0.798997104
0.690725505
0.80874294
0.805772066
0.511660755
0.619631529
0.706065953
0.618845999
0.708296895
0.805568874
0.672334015
0.633808315
0.743904471
0.717606664
0.663072526
0.712112784
0.630716026
0.806723654
0.636600494
0.548513949
0.640218794
0.742441118
0.780753255
0.655507147
0.727916777
0.767508328
0.634083509
0.859373152
0.701306522
0.733321965
0.893128991
0.717156172
0.765251279
0.675266325
0.664109826
0.58258009
0.749087095
0.695720494
0.696399808
0.651762664
0.705995739
0.707953095
0.818994462
0.657135844
0.660688162
0.649056077
0.749090552
0.673268974
0.61688143
0.80062443
0.820047379
0.900910437
0.790531814
0.676742613
0.705232859
0.742673337
0.640402555
0.73544699
0.746560812
0.759631336
0.603944182
0.847983539
0.68701303
0.659506381
0.750819743
0.842863142
0.744682908
0.768708885
0.645996332
0.626554549
0.720012367
0.612958252
0.782898188
0.623519003
0.664899707
0.567686021
0.733450353
0.673235893
0.601969182
0.60309279
0.649240375
0.661604226
0.480004996
0.430871844
0.413489282
0.607465267
0.638519466
0.619669497
0.813499331
0.763377428
0.58395052
0.611917317
0.622974932
0.552005112
0.66873616
0.63947469
0.713295996
0.646547377
0.606077135
0.565904379
0.751080155
0.770293355
0.808565557
0.862863004
0.781186759
0.640693724
0.637774587
0.585682273
0.590100408
0.801575959
0.738810182
0.850630879
0.872993529
0.617802978
0.793584406
0.985059559
0.575321436
0.753628433
0.735063672
0.722735405
0.796975672
0.780624926
0.584130406
0.586377025
0.7531932
0.610900104
0.67745471
0.822939634
0.630362988
0.578928709
0.727276504
0.72306633
0.623408437
0.725295961
0.658560395
0.836448014
0.62639302
0.559505999
0.670109868
0.763169885
0.746899068
0.597694099
0.806572556
0.762533665
0.62495786
0.852766335
0.739693046
0.734529138
0.910176218
0.770041406
0.828226328
0.648568213
0.663271248
0.544876575
0.796675324
0.64479053
0.615713418
0.626859665
0.625543475
0.718502939
0.78616035
0.662457526
0.610214174
0.678806782
0.762344897
0.588668883
0.664689839
0.806791127
0.770097673
0.901032686
0.731887698
0.596402764
0.712066531
0.725258052
0.651080847
0.738347173
0.763297379
0.772361159
0.588824749
0.757790029
0.685883343
0.590881228
0.80321306
0.792956293
0.710350871
0.80193311
0.602810144
0.661766171
0.750643551
0.616583765
0.789032578
0.624304295
0.664057493
0.539897919
0.671483278
0.668199122
0.490396678
0.620509863
0.640248418
0.73471874
0.482702374
0.457741618
0.415940881
0.57957238
0.612213552
0.581482351
0.770305216
0.757818103
0.622900903
0.610256791
0.685265362
0.619652867
0.652101457
0.637358904
0.621997118
0.668173611
0.632863462
0.559189081
0.671848476
0.784034431
0.773970485
0.794362247
0.740243852
0.604778349
0.617980659
0.608597338
0.566993833
0.745543003
0.624591708
0.748382866
0.840562999
0.649989128
0.859591603
0.911099136
0.626537204
0.783339798
0.784915805
0.660997868
0.745688319
0.812659562
0.60335958
0.61461103
0.742027402
0.576492846
0.711143613
0.749636889
0.616203547
0.685696661
0.703497648
0.71919626
0.605490625
0.701409757
0.619076908
0.761547446
0.627719998
0.588835299
0.66592741
0.759023488
0.806204438
0.64075315
0.683278382
0.67791307
0.616922736
0.866443515
0.752719164
0.733512938
0.948627532
0.699966192
0.715813935
0.633221209
0.671302021
0.528170109
0.789119542
0.654629946
0.687487662
0.678765893
0.645907938
0.696683526
0.768886983
0.66722393
0.614990711
0.659655809
0.78802377
0.638557494
0.620267034
0.794033468
0.761590302
0.903084993
0.749843419
0.611305058
0.693936884
0.759741426
0.660399079
0.725968599
0.786946654
0.82801646
0.548006773
0.776785135
0.684589267
0.573688149
0.796007931
0.792484641
0.640846014
0.76182133
0.633321464
0.612590075
0.777450502
0.635249376
0.799209595
0.637501359
0.724486709
0.517729461
0.691689551
0.646695852
0.570595145
0.606803119
0.599122703
0.670289576
0.494588464
0.44378826
0.4240309
0.631761551
0.689489365
0.600929022
0.774451911
0.735613286
0.597661257
0.556756079
0.665235579
0.651922703
0.676763356
0.663694561
0.687208593
0.579895616
0.628140926
0.601504445
0.699533165
0.723436236
0.718129396
0.803549051
0.692950904
0.613344252
0.603619933
0.588213503
0.677071452
0.826075196
0.666870415
0.759889722
0.868975163
0.631173611
0.831374288
0.920512617
0.598888934
0.725230753
0.705051064
0.671599448
0.777920842
0.877386034
0.612866282
0.618531704
0.726992548
0.570119619
0.710798204
0.801484525
0.609960258
0.642361522
0.7224738
0.746035576
0.623704135
0.677885175
0.587977767
0.820664883
0.6852386
0.571039975
0.651517451
0.734761715
0.782073736
0.631604254
0.735229373
0.718243599
0.675501406
0.903033674
0.764666319
0.696694911
0.933390141
0.745005488
0.832221687
0.661403418
0.699383616
0.57403791
0.666601241
0.624968112
0.639906824
0.631440699
0.741052628
0.75183928
0.704301357
0.663446486
0.667361438
0.666241825
0.801686764
0.622122169
0.58976692
0.782186925
0.794328868
0.90142256
0.731226444
0.630450428
0.726054728
0.733353555
0.655000687
0.643177748
0.800870955
0.747644782
0.642551899
0.701076686
0.774223506
0.639312804
0.767654121
0.795751989
0.625636876
0.790483177
0.668758214
0.623446822
0.77115047
0.633607686
0.766860068
0.641383052
0.731674314
0.578886211
0.715760767
0.660210848
0.553654373
0.610919774
0.669740915
0.691060483
0.472274929
0.437942207
0.431846619
0.585147321
0.678073883
0.644522548
0.774186969
0.810565472
0.570250988
0.663429439
0.674858689
0.678225875
0.628069639
0.612001538
0.682733595
0.611161709
0.675397813
0.568590701
0.752721548
0.770076036
0.67579484
0.774517
0.76273036
0.657304466
0.673440516
0.590594113
0.605768681
0.815634131
0.633818448
0.803460717
0.792447746
0.606220245
0.801820159
0.9377051
0.584096551
0.721485078
0.727212906
0.75034982
0.722507536
0.8300758
0.563290119
0.588345945
0.729271472
0.55367744
0.699391484
0.768112481
0.608895183
0.668536484
0.711072206
0.749415338
0.656480193
0.736975729
0.637710869
0.755610645
0.628166735
0.602166176
0.706432164
0.766341567
0.736385882
0.622481048
0.692838788
0.705597341
0.615246713
0.888791084
0.731746316
0.791429043
0.929340601
0.697352886
0.811765671
0.693133056
0.696000457
0.553690016
0.805195689
0.607125938
0.650763035
0.67936331
0.624908268
0.72226429
0.84532088
0.64477396
0.62390846
0.641657829
0.701915443
0.644695163
0.681196511
0.828003764
0.734918892
0.91989398
0.733501315
0.636272907
0.671139121
0.792581022
0.661727309
0.706583738
0.756640434
0.720744848
0.606896341
0.697991848
0.75582397
0.654010177
0.784584761
0.819144428
0.641020536
0.750932932
0.65762192
0.594044209
0.726358831
0.585819185
0.80396831
0.586768448
0.618411243
0.538349092
0.727103531
0.679961264
0.501334965
0.63034761
0.606170714
0.671554387
0.496410966
0.455864489
0.415506124
0.586113572
0.629454911
0.582664311
0.745283365
0.801573396
0.560013771
0.626407921
0.61172682
0.625137329
0.638346076
0.592818975
0.665610075
0.638714194
0.605887115
0.528256238
0.686409235
0.745475411
0.742362618
0.827737629
0.765326083
0.659502625
0.653460622
0.566813111
0.641051054
0.695419312
0.687087059
0.792705536
0.771888971
0.622976363
0.890086651
0.920206845
0.56627214
0.765805721
0.72870034
0.699844122
0.778327048
0.756312609
0.564853728
0.595674634
0.794133723
0.532161593
0.726866186
0.782923162
0.570160806
0.674186945
0.685767889
0.73593086
0.622205794
0.734914184
0.63863337
0.818493009
0.665412843
0.575169325
0.683541715
0.728012443
0.781058609
0.607952833
0.70625931
0.683868051
0.655364037
0.822878957
0.70890975
0.701140702
0.930099964
0.715317965
0.796294391
0.683683217
0.681558013
0.536309898
0.733474016
0.591074109
0.673667967
0.650169194
0.6322577
0.743391573
0.768002868
0.672865272
0.648310304
0.630726695
0.70019877
0.686001122
0.640447497
0.785953879
0.829786241
0.943159938
0.821664453
0.586936891
0.710397005
0.724290788
0.6712538
0.714698255
0.72774452
0.805405498
0.568536222
0.797875881
0.733812034
0.614237487
0.743387997
0.764769793
0.709151506
0.787579775
0.683715284
0.576181173
0.746938288
0.649429917
0.83428216
0.641626656
0.659816504
0.526082993
0.743519485
0.642672658
0.537501991
0.62958914
0.621604025
0.682276845
0.461442888
0.501745045
0.436500311
0.59178257
0.613889277
0.601442397
0.745999157
0.815951526
0.622255862
0.593721449
0.671849072
0.665623128
0.575611115
0.60006392
0.645612538
0.650300682
0.594844997
0.549293399
0.638264477
0.676141024
0.730012178
0.819048882
0.767315328
0.695361793
0.649010122
0.615279853
0.684206426
0.744435787
0.675535977
0.811620831
0.824816525
0.625493169
0.775609016
0.902367234
0.603493273
0.721633971
0.711628735
0.617385626
0.782587588
0.835257351
0.585761487
0.603432536
0.763375282
0.583908081
0.679241955
0.737816274
0.640463889
0.628880024
0.711435497
0.721592844
0.661375225
0.691879928
0.604983807
0.793787241
0.60863018
0.590707123
0.659436107
0.75837028
0.734671354
0.629150569
0.75210619
0.758403718
0.659639716
0.870811641
0.727633595
0.733165324
0.879591048
0.720852613
0.810443699
0.719804347
0.649558425
0.558612704
0.717769623
0.672165513
0.650997341
0.632454157
0.672922969
0.706468165
0.775146723
0.683715284
0.643484116
0.674207211
0.762183666
0.664665818
0.683695734
0.770294547
0.817075014
0.894218206
0.714899004
0.552884877
0.708203673
0.703377962
0.621743321
0.674035788
0.756073892
0.738411784
0.614907205
0.771334469
0.691591918
0.648136199
0.787726104
0.758198857
0.660808802
0.738615751
0.684956253
0.533800662
0.723468482
0.584534287
0.784932852
0.60920465
0.721549451
0.530567706
0.666465163
0.68490839
0.534482896
0.628486574
0.636338353
0.727707982
0.463283509
0.490860939
0.481709987
0.605460227
0.564869821
0.60735631
0.732110023
0.790919304
0.555998027
0.622693658
0.673596144
0.591481507
0.594764113
0.666974723
0.742384732
0.679216981
0.601508617
0.5678792
0.655457735
0.713870049
0.783479571
0.843547285
0.731773436
0.633351386
0.602743328
0.531693578
0.701181531
0.761150897
0.684302747
0.712054193
0.823980033
0.613107383
0.80756259
0.940994322
0.588938653
0.739039481
0.70536983
0.689756989
0.792816639
0.799836516
0.598939836
0.584934115
0.71257776
0.554981172
0.739129305
0.740208805
0.593995094
0.626056731
0.679250717
0.738907039
0.661361635
0.670697868
0.621788681
0.774494112
0.677086294
0.604347169
0.664586484
0.761124611
0.817339063
0.636531591
0.726661861
0.733724177
0.610255241
0.868568242
0.769765913
0.839331806
0.876540899
0.73272872
0.763799787
0.671169817
0.678860903
0.577337921
0.734312952
0.640524983
0.618690312
0.600057364
0.620736659
0.81726706
0.783066928
0.687281549
0.550693035
0.690223157
0.766462803
0.630745947
0.650279164
0.840928614
0.783048213
0.948743463
0.740528941
0.661409676
0.62729305
0.769835353
0.667679965
0.708351552
0.72565639
0.760818779
0.598351359
0.795527399
0.74448657
0.60628444
0.724421203
0.765296102
0.666619778
0.774632215
0.651531637
0.619778514
0.765643954
0.574055731
0.806402802
0.639715493
0.668145537
0.524805605
0.680294931
0.646715701
0.489155173
0.672121346
0.607116282
0.683588505
0.476856321
0.46512869
0.409253895
0.521846473
0.48689127
0.623469174
0.748963535
0.747604132
0.522646964
0.57663697
0.620232284
0.579256296
0.648725212
0.650913537
0.708990753
0.620887935
0.602716565
0.561493874
0.675886154
0.782265365
0.737621605
0.796747804
0.804400682
0.660544336
0.606152296
0.60760808
0.616656005
0.741957963
0.648885846
0.729586363
0.85936904
0.588347256
0.807212532
0.896901965
0.583864808
0.720366418
0.71230495
0.692361116
0.815672755
0.850449502
0.549188316
0.569927394
0.736028373
0.581539631
0.652025819
0.822630584
0.596506238
0.613988757
0.7287094
0.694878757
0.639107585
0.754760385
0.633069992
0.748889148
0.70615387
0.585918725
0.714835048
0.703332722
0.733394742
0.625764132
0.709336221
0.754131496
0.630511761
0.878421903
0.739581287
0.762796223
0.917903364
0.78377986
0.777408838
0.737149239
0.674302459
0.462017179
0.780889809
0.614010751
0.708661735
0.685135603
0.632642746
0.785215974
0.802417874
0.689727545
0.625567853
0.598729491
0.755731821
0.648480415
0.585164487
0.813903749
0.765229464
0.912121356
0.736780107
0.64202702
0.66463834
0.728549957
0.702952385
0.757168889
0.754110515
0.756877124
0.63829565
0.812586546
0.73811996
0.578072071
0.767830133
0.770183206
0.663330913
0.847948551
0.605195701
0.647815526
0.721500337
0.617548406
0.864791632
0.604235709
0.671752632
0.583567977
0.640270889
0.641299963
0.562081933
0.58959651
0.666482627
0.701346815
0.473237962
0.478485346
0.431209147
0.603305459
0.640490115
0.578428626
0.720095634
0.739136815
0.578574896
0.5873909
0.554535627
0.63266921
0.605454743
0.664852023
0.642512918
0.658266127
0.623862684
0.57056272
0.727399528
0.774427712
0.721128523
0.807889104
0.729589939
0.630433619
0.632933676
0.620282888
0.655741394
0.738395989
0.71574527
0.790797412
0.829892457
0.584106028
0.842351019
0.916006088
0.564666927
0.702276886
0.751647174
0.695795178
0.799645841
0.836961389
0.551784337
0.519972682
0.709354699
0.622265279
0.779974222
0.77723223
0.634917676
0.647420943
0.700438797
0.760236323
0.686495304
0.743607759
0.638899505
0.753637433
0.710205734
0.57990849
0.643597305
0.741763949
0.808588445
0.587649703
0.726611376
0.673577547
0.68957454
0.86048317
0.773380518
0.710441887
0.93827498
0.733344495
0.811273575
0.710349202
0.635611892
0.537855268
0.751101196
0.694326043
0.682606459
0.657882035
0.637735307
0.772759795
0.713809192
0.676962733
0.564274311
0.629276931
0.745867789
0.644988
0.672825515
0.789536655
0.816076517
0.826806247
0.744428992
0.614395142
0.699225485
0.673736513
0.635070264
0.685227156
0.715621591
0.78142494
0.607780457
0.726752639
0.705815375
0.610580564
0.748037338
0.786685228
0.661095738
0.824043512
0.628655553
0.569827557
0.765375495
0.623951733
0.763385415
0.65619272
0.694742262
0.557751596
0.720302403
0.627905488
0.566619039
0.639690578
0.599821329
0.678828537
0.500912368
0.489502102
0.406754553
0.568721414
0.463077515

==> trainlossbl.dat <==
2.32534647
2.236498117
2.117631674
2.024754763
1.938903332
1.893942595
1.813584924
1.718462348
1.635964632
1.597596645
1.519109249
1.452995181
1.372336626
1.403672457
1.453594446
1.314093232
1.282076001
1.248987436
1.14754951
1.116240978
1.067962646
1.050676703
1.08145988
1.028846383
1.098198295
1.052443743
0.937232792
1.043503046
1.101408839
0.87965399
0.943900764
0.929827332
0.850464523
0.910656631
0.96568048
0.780268967
0.74730736
0.813052058
0.704845786
0.801501632
0.795263648
0.713484824
0.636589706
0.796231985
0.719676733
0.691435277
0.708206058
0.711146235
0.733032465
0.63269794
0.630080819
0.681473672
0.685178339
0.666494668
0.572712541
0.632807791
0.641355515
0.585682511
0.822172523
0.664942086
0.664977968
0.749418974
0.653758287
0.692694068
0.614628255
0.57589817
0.459153891
0.61495322
0.590880752
0.54271543
0.527298748
0.532590806
0.587610781
0.619336605
0.56785351
0.520399928
0.517312527
0.636937857
0.514062703
0.510629773
0.615430474
0.551027298
0.65446049
0.560659647
0.477165967
0.510006726
0.596354067
0.504656613
0.520892262
0.559210241
0.543182433
0.458493292
0.552222729
0.505236387
0.420908302
0.554228783
0.597028613
0.520142376
0.587264597
0.461569607
0.420536637
0.567997098
0.449926525
0.578157961
0.450759947
0.482098967
0.426222086
0.487494379
0.428322345
0.399030298
0.424779683
0.441603273
0.451841325
0.319969177
0.345035821
0.288646221
0.330176145
0.495388478
0.424182355
0.531394005
0.538484156
0.387732476
0.40825209
0.444909185
0.435883194
0.391895503
0.385748416
0.461538166
0.437838495
0.394657731
0.370809197
0.455106437
0.507716894
0.475793511
0.510123134
0.518713892
0.421483606
0.417226195
0.369726598
0.396799356
0.50569731
0.428658456
0.523761392
0.500669897
0.388849705
0.577709854
0.632428527
0.399756551
0.44947809
0.455721498
0.43129313
0.50866437
0.51050204
0.344177514
0.374122679
0.429060757
0.367723197
0.421990395
0.51767534
0.369693249
0.356592655
0.471931726
0.432465345
0.394566238
0.423525959
0.442744404
0.471795708
0.390572041
0.384077549
0.448386788
0.460175633
0.45298928
0.361749947
0.456193358
0.414692163
0.402662784
0.571095169
0.457300335
0.480234712
0.542171836
0.497714311
0.504515231
0.451139092
0.402465999
0.291761667
0.458838016
0.418828011
0.393152773
0.385137379
0.401116043
0.446386278
0.501639366
0.405641735
0.391041934
0.411357462
0.487541348
0.366417557
0.358709037
0.492462009
0.42297852
0.532413185
0.471870005
0.347483784
0.393740147
0.475249767
0.412837893
0.400222212
0.467535377
0.452438712
0.354667157
0.452457011
0.369269937
0.340653867
0.467089206
0.518357515
0.423793048
0.513334632
0.36031425
0.341812789
0.493698508
0.371057421
0.492463648
0.366024762
0.388809055
0.326546729
0.408983409
0.37495032
0.31074807
0.377822369
0.360580504
0.373939902
0.248800218
0.26132229
0.233942851
0.313894123
0.40170005
0.378930658
0.462731242
0.473394006
0.332939386
0.320032835
0.381964773
0.33850953
0.35258916
0.348977089
0.386385709
0.384574562
0.345657527
0.327058375
0.405353278
0.424393028
0.405725837
0.460666478
0.479037017
0.385716558
0.374252528
0.31703648
0.379358143
0.452819347
0.373143226
0.497901857
0.444614947
0.35361433
0.491255522
0.566626966
0.333558589
0.415627301
0.419151664
0.396548152
0.40772295
0.463760734
0.293174267
0.338239521
0.383046389
0.336298376
0.3856574
0.468851596
0.349411935
0.300931573
0.413897812
0.37824595
0.385458082
0.406586289
0.39013055
0.419002444
0.373138547
0.325881481
0.404783279
0.394153178
0.416729361
0.330033571
0.445999712
0.360624641
0.358286321
0.511109531
0.418397516
0.462715805
0.496040046
0.412701756
0.44307071
0.387174428
0.368816823
0.241258085
0.418742031
0.376512289
0.338148832
0.335046709
0.362293035
0.436145991
0.481152594
0.358235657
0.344197273
0.373163939
0.436208159
0.332122743
0.346669525
0.431844056
0.377901644
0.497152448
0.434360176
0.330134124
0.35877642
0.434998393
0.364220202
0.387019187
0.421186239
0.419651181
0.307455152
0.406996012
0.377485722
0.295525044
0.419154316
0.479267687
0.390068173
0.51079309
0.335213631
0.317429215
0.438369721
0.338715762
0.475381821
0.333297461
0.35519439
0.318830132
0.381314009
0.328548878
0.282173812
0.331668377
0.314242125
0.342985809
0.228671029
0.249685466
0.215252653
0.29006353
0.410438985
0.355502993
0.432300121
0.451088607
0.303805113
0.307247877
0.341253996
0.327504396
0.330272526
0.326583177
0.357428282
0.354524136
0.334440917
0.30256477
0.391311228
0.394100398
0.386104524
0.432908624
0.461738914
0.38303718
0.338215947
0.284433633
0.322977692
0.421972573
0.368400782
0.461460114
0.419323295
0.316343397
0.484101653
0.549717605
0.335477412
0.379580319
0.398407012
0.371367484
0.400443435
0.445428193
0.284389704
0.313936859
0.352577239
0.322622061
0.362134248
0.473182887
0.307572246
0.300434768
0.373560935
0.354981154
0.336900055
0.392803341
0.342032045
0.384778321
0.341006786
0.300816804
0.386624575
0.418040603
0.410122573
0.303197473
0.399999946
0.34401232
0.355064094
0.488315403
0.39834401
0.442996085
0.480610609
0.376295865
0.455166519
0.376552105
0.342592746
0.226896092
0.405589789
0.339549631
0.342265517
0.334022015
0.35181877
0.445881516
0.433191091
0.344720572
0.328076899
0.358624011
0.404709935
0.323186219
0.314479858
0.443487018
0.364006788
0.457193822
0.416897774
0.303212821
0.336423814
0.380829573
0.345414251
0.373670578
0.422391713
0.412442684
0.296513617
0.401741654
0.331141591
0.291904241
0.405456662
0.465461165
0.375439018
0.479383111
0.313849181
0.29219377
0.434142023
0.332162887
0.472202659
0.326315373
0.366878718
0.302009642
0.371420056
0.321991056
0.264956594
0.328119844
0.285894275
0.344664246
0.22499688
0.237477705
0.201154798
0.281095713
0.372807413
0.342423797
0.401644707
0.448104084
0.273189217
0.290928364
0.351153433
0.308012336
0.30923897
0.313643545
0.347975701
0.341675967
0.31581977
0.290758759
0.386947036
0.376139522
0.396962613
0.417494357
0.443895936
0.359933257
0.318530381
0.276374459
0.332276165
0.415713161
0.33660838
0.451474398
0.411839098
0.316119164
0.464315981
0.528345644
0.31308037
0.346520424
0.384896219
0.371655196
0.388102531
0.424485952
0.26225695
0.296593815
0.342441112
0.319330961
0.349186778
0.45488447
0.300267637
0.298567742
0.38186866
0.361770451
0.350849628
0.348144829
0.360236168
0.39750883
0.33609122
0.300603032
0.384896636
0.407354712
0.380682051
0.299690157
0.404479176
0.33460328
0.351070791
0.476042062
0.384493113
0.421741992
0.465655476
0.387808025
0.424812824
0.361559659
0.355096519
0.219041988
0.417120516
0.348257542
0.324527472
0.308211386
0.380143136
0.437076867
0.443037599
0.325614721
0.339618146
0.351885527
0.387708366
0.319945604
0.307891905
0.417146564
0.347606122
0.474436313
0.406814903
0.287573248
0.336094409
0.396139503
0.337746203
0.361425072
0.393349558
0.387299806
0.294630587
0.396484971
0.330426067
0.288916618
0.396863103
0.428794324
0.364444256
0.471136838
0.306779742
0.30171451
0.425267696
0.330946386
0.462152421
0.307479709
0.353485316
0.293175817
0.361659229
0.318594486
0.269623011
0.32205376
0.280946225
0.324431777
0.202100962
0.265987515
0.205610007
0.288612485
0.331748575
0.335590154
0.411351979
0.440050334
0.280242503
0.290139318
0.330119222
0.303701639
0.323028743
0.315393239
0.359277278
0.33367756
0.310804486
0.272561103
0.385095924
0.374235243
0.361623555
0.416608006
0.454737663
0.357747912
0.325059921
0.262239218
0.316261977
0.423384696
0.346894175
0.441307098
0.419218987
0.312374026
0.457267135
0.524217308
0.314782023
0.344768614
0.372703373
0.34736222
0.390967935
0.424820453
0.267165631
0.2833381
0.320525348
0.301696718
0.330892146
0.425878316
0.298610151
0.279142708
0.362426341
0.35013783
0.347403705
0.354752272
0.366276979
0.389879256
0.314086437
0.29267025
0.387349904
0.383725196
0.372828484
0.280554652
0.379286349
0.328390211
0.341174185
0.45357427
0.393454015
0.417187124
0.45553717
0.396215349
0.415420949
0.355516315
0.327684075
0.212025523
0.397200227
0.331672847
0.297154278
0.319225848
0.369920075
0.415774941
0.423313856
0.336053997
0.324350357
0.347028613
0.402579635
0.310381711
0.317781806
0.401830047
0.330269665
0.475964189
0.415261596
0.291512847
0.340043157
0.400035262
0.338989109
0.362886071
0.398429364
0.375073224
0.277670771
0.382237732
0.332201183
0.299216598
0.369800568
0.416898787
0.362592578
0.475663364
0.304555804
0.285713345
0.417654097
0.328939289
0.443388402
0.292884201
0.336178899
0.291208774
0.350427747
0.321524769
0.266229689
0.325140536
0.280059546
0.3272973
0.212519467
0.236373633
0.200096413
0.263403624
0.347699672
0.344914228
0.40408358
0.412786841
0.291121602
0.278439283
0.333994567
0.302143246
0.297412843
0.30561021
0.339714885
0.348700345
0.302970052
0.270759523
0.373002917
0.364320517
0.366836816
0.39954707
0.439685225
0.360946923
0.317951232
0.259458005
0.320374936
0.412655264
0.331805825
0.427411407
0.403377473
0.308241129
0.46412161
0.505464375
0.291779816
0.349725455
0.364619762
0.33616823
0.355260938
0.420236409
0.264117509
0.298046291
0.338680178
0.270962447
0.326177001
0.443234473
0.286289334
0.275835782
0.361702889
0.345748276
0.327983767
0.355665833
0.342835039
0.397523403
0.310427964
0.287936389
0.366555065
0.375513047
0.375683606
0.288760453
0.397782922
0.324270725
0.333329946
0.460742533
0.35909611
0.405883521
0.445147991
0.375828505
0.40741688
0.345134884
0.329965234
0.211260021
0.380482674
0.343285114
0.312494427
0.313319951
0.329283983
0.409093708
0.437801272
0.329389185
0.317172736
0.371900588
0.388814956
0.293604434
0.305807948
0.393638402
0.336045712
0.457636088
0.386066467
0.287284255
0.326648474
0.378151268
0.356145829
0.34140408
0.401497453
0.36778459
0.289589077
0.373727322
0.331112981
0.303757578
0.37929368
0.44495824
0.364441484
0.46441713
0.306878567
0.271933794
0.420328617
0.325099111
0.453263849
0.311442435
0.342865139
0.279178917
0.364746273
0.307635218
0.261120409
0.305873036
0.268568993
0.341623873
0.205017656
0.246147811
0.192990854
0.267473489
0.33163029
0.304593772
0.387086064
0.432235628
0.276405305
0.265323013
0.326216131
0.286944002
0.314703673
0.289232373
0.328712672
0.342345387
0.312747747
0.26100561
0.349699825
0.345312148
0.362557948
0.417066038
0.446747482
0.330979645
0.317059427
0.279232383
0.288205236
0.417443484
0.320676357
0.436098188
0.402715087
0.315846771
0.445843339
0.508952796
0.319321483
0.354709923
0.355157107
0.354322106
0.368383884
0.434108287
0.25777173
0.287539124
0.331134528
0.291329622
0.334896803
0.43533206
0.286289275
0.274330884
0.34855181
0.366193891
0.310452253
0.35229528
0.348141223
0.375845879
0.341138422
0.278689533
0.361801773
0.378867447
0.377738237
0.294264525
0.392210752
0.308072805
0.337583691
0.444396853
0.347181648
0.432846308
0.449806333
0.372155666
0.393883944
0.332885206
0.333098024
0.207989529
0.403858572
0.31451714
0.312389076
0.29964301
0.35376057
0.397444844
0.432639509
0.325313687
0.311990052
0.351958156
0.387522101
0.29630518
0.31306085
0.387122154
0.331571043
0.468694836
0.420879066
0.273113042
0.332953602
0.387063533
0.331684858
0.36257571
0.39542219
0.384411067
0.280336112
0.393131256
0.313212276
0.280920625
0.378929526
0.433279365
0.343333781
0.459854126
0.282580614
0.290736943
0.423979998
0.338291496
0.433026284
0.297061741
0.339560837
0.288446873
0.342739344
0.310006768
0.264820367
0.302822232
0.267917544
0.31298089
0.2018767
0.238168463
0.211101249
0.265049249
0.344079584
0.317045659
0.369740039
0.402787119
0.268038839
0.264036417
0.319542885
0.300415516
0.290958732
0.287990391
0.33559531
0.327356905
0.295233905
0.260414779
0.367620468
0.358614802
0.352584064
0.424426317
0.446265131
0.340467066
0.317701936
0.239859968
0.322614729
0.409687281
0.31897071
0.439604193
0.397201627
0.301881045
0.474275619
0.49853459
0.301949203
0.330241114
0.359582484
0.354647577
0.376951844
0.404435903
0.270236194
0.301746905
0.345652729
0.307282954
0.327798426
0.42945388
0.275915325
0.269462258
0.345025241
0.349157393
0.31931144
0.328651518
0.329896063
0.391718239
0.322898537
0.303436786
0.355039775
0.368510306
0.356053859
0.278490275
0.392483592
0.306686223
0.332978815
0.443213761
0.33528161
0.423423707
0.456130445
0.368511349
0.422364622
0.339657307
0.319459647
0.207442969
0.384265304
0.310373873
0.309287488
0.297184259
0.329874873
0.430081367
0.450066119
0.317992389
0.311256379
0.351346433
0.382427841
0.296991259
0.300765038
0.397893012
0.353429854
0.455643594
0.39931491
0.266281456
0.344716281
0.39208129
0.346531779
0.346282333
0.385733545
0.396955878
0.289269209
0.388340414
0.322164357
0.284754604
0.382827163
0.401758432
0.355497181
0.465463609
0.289219201
0.287539035
0.411551565
0.327469289
0.424017876
0.305049121
0.342299819
0.277883649
0.345217645
0.296911865
0.269880712
0.30677703
0.270610601
0.323684722
0.199206784
0.224108651
0.20649372
0.283117205
0.333850145
0.31994608
0.395266891
0.431228638
0.270836294
0.261669815
0.331507564
0.285435051
0.328100175
0.292244047
0.341206312
0.32419318
0.299433321
0.274712652
0.35926944
0.359140813
0.357483059
0.413940191
0.438012362
0.356739044
0.299744815
0.25670436
0.303334326
0.427572489
0.359904379
0.433237225
0.397061646
0.302219689
0.439667255
0.483619452
0.302596629
0.346277803
0.36399743
0.330509722
0.378028601
0.424601585
0.260198653
0.291822463
0.329291195
0.290189147
0.308018535
0.439352989
0.281214088
0.26383996
0.346391499
0.349905163
0.323303998
0.345568687
0.338032395
0.391143888
0.328868061
0.291392177
0.356359124
0.38862586
0.365542024
0.304480076
0.414013088
0.294054061
0.336177409
0.439421564
0.357595026
0.420754164
0.4614425
0.353114247
0.409013033
0.335267305
0.318327934
0.210168198
0.390280724
0.315005034
0.287113935
0.300572783
0.321066707
0.41116485
0.428929567
0.332022965
0.298461109
0.349518776
0.359358191
0.288588285
0.294528753
0.402139336
0.334647626
0.47466287
0.390568733
0.268201381
0.322228372
0.380176067
0.34722501
0.345270216
0.394926846
0.392387569
0.285011083
0.372007519
0.296468168
0.298553228
0.384794444
0.419574261
0.355858177
0.477931589
0.280296534
0.294472814
0.406722337
0.319790989
0.433784455
0.301372588
0.329847962
0.279589266
0.366170257
0.303756863
0.266317546
0.31003508
0.276051193
0.324173361
0.208401263
0.228435338
0.197844028
0.275937378
0.338103145
0.319031328
0.375816822
0.417059302
0.277098507
0.289910883
0.3186014
0.293326855
0.291335166
0.288670123
0.325924814
0.334520757
0.295056999
0.249608099
0.374657094
0.361791641
0.348146111
0.419437736
0.418156892
0.360418886
0.308528543
0.257549793
0.307433546
0.392730236
0.328523487
0.415078163
0.397523701
0.321927756
0.452114433
0.495598793
0.306662589
0.32968533
0.338659585
0.35552302
0.353913128
0.421547115
0.243595004
0.27060014
0.327452809
0.289081246
0.325336099
0.449400872
0.287982523
0.276135266
0.361756235
0.344863087
0.315560848
0.34733507
0.332588047
0.37432155
0.316211343
0.286388159
0.364710748
0.390119135
0.357035846
0.286195636
0.409480453
0.315510273
0.336677581
0.446108341
0.336997509
0.406227916
0.453041166
0.349048644
0.434222788
0.338994175
0.33113873
0.201672971
0.383010745
0.323039472
0.282483578
0.299009293
0.327018112
0.39785701
0.420864344
0.318794489
0.307083577
0.324026465
0.397192121
0.299803674
0.283097953
0.405234963
0.330154151
0.443942457
0.382589012
0.274892837
0.30971691
0.358407348
0.351563185
0.34175685
0.394893587
0.398226649
0.28693375
0.383694381
0.321420103
0.27847743
0.362530053
0.41927889
0.334359676
0.451978445
0.298310488
0.280291528
0.406483859
0.331355035
0.443286836
0.288279116
0.334314644
0.276594967
0.352339745
0.311064035
0.269833893
0.293762922
0.262460977
0.313244134
0.192644209
0.239104852
0.198269278
0.273172289
0.337072462
0.329886198
0.393146515
0.423410714
0.286527306
0.258252621
0.307814002
0.301335424
0.304017872
0.308194369
0.324667275
0.355226338
0.289649159
0.261625558
0.358444542
0.344560444
0.353976041
0.412632555
0.42654556
0.344947278
0.283569187
0.263355613
0.292064488
0.403530538
0.342814952
0.43442294
0.411686867
0.308376551
0.433418304
0.499031812
0.296710581
0.323352188
0.367949307
0.353226066
0.378948003
0.38333559
0.261379302
0.301673204
0.317596495
0.281595469
0.316695958
0.442470133
0.302339464
0.275550038
0.351922601
0.325460434
0.302061528
0.360587865
0.324338347
0.37635833
0.313219607
0.275598049
0.364367098
0.390560478
0.387003809
0.281945407
0.385306925
0.329735786
0.335255563
0.444143772
0.352213264
0.411886305
0.449397683
0.363792598
0.399986237
0.327368766
0.331490904
0.218175858
0.389799029
0.306048751
0.294886231
0.29978472
0.364223003
0.4037489
0.427891731
0.337541729
0.31261605
0.330740511
0.364384711
0.290904731
0.291181326
0.40236488
0.315798521
0.440230191
0.394591749
0.286654294
0.320700586
0.362759203
0.341425359
0.34752211
0.407750189
0.392341048
0.27421546
0.372400612
0.318168461
0.258075029
0.376606137
0.423164934
0.356486589
0.477867603
0.279328257
0.27728796
0.400612026
0.316072553
0.454446018
0.292836696
0.336285561
0.291658759
0.352344811
0.311363906
0.25933063
0.290577412
0.259744734
0.307368249
0.206336513
0.232963279
0.183999225
0.269284695
0.317492932
0.316453576
0.379889607
0.413547903
0.277552605
0.260805547
0.316475064
0.281131655
0.289354384
0.309871852
0.304404885
0.324769676
0.299613893
0.286172926
0.35661763
0.340842664
0.350313783
0.41748023
0.439091206
0.359195381
0.317695469
0.244096875
0.314133048
0.411343485
0.336748868
0.45717445
0.391858935
0.298656702
0.443545431
0.510472536
0.308175862
0.34699446
0.371875763
0.337911576
0.375178516
0.412918031
0.250083804
0.301159203
0.341237068
0.295006722
0.320718646
0.450361997
0.268565238
0.26157245
0.355486691
0.33778438
0.325916916
0.330959857
0.33416459
0.389803797
0.319367379
0.263089091
0.364138782
0.379356503
0.364775121
0.294312507
0.38840133
0.304268777
0.318829894
0.447047502
0.367165178
0.417215943
0.450845093
0.357548207
0.398866504
0.332562923
0.333349735
0.214533135
0.366636097
0.305365831
0.285325944
0.294791222
0.333298057
0.408260524
0.444705069
0.319452614
0.31280449
0.340364426
0.363955706
0.288059682
0.29706651
0.416035682
0.314053118
0.436941862
0.393908769
0.272578478
0.31869337
0.369331539
0.341510326
0.350844234
0.393396676
0.387114912
0.274697304
0.394597918
0.322759449
0.28903234
0.364185721
0.429702222
0.357620686
0.454063714
0.292514861
0.286222845
0.392907411
0.339923203
0.437402993
0.294701904
0.346560776
0.278710008
0.345049679
0.318270564
0.274915785
0.304540366
0.271350175
0.32023406
0.207439184
0.244574144
0.185226113
0.268525153
0.326068372
0.312540561
0.375299841
0.423345029
0.27169925
0.273364335
0.311758697
0.294949532
0.292025626
0.294579893
0.32346347
0.330043763
0.297770441
0.252847612
0.359363019
0.338511527
0.356173128
0.437037796
0.435861349
0.358938694
0.292766601
0.255309701
0.310162604
0.395931363
0.325299561
0.422923744
0.416465074
0.298088312
0.457720786
0.499777913
0.286623627
0.331834316
0.365898341
0.325853825
0.369833648
0.408579409
0.257964373
0.267973214
0.319451451
0.290013939
0.320161372
0.432649523
0.29041189
0.262565315
0.35883534
0.339678943
0.310497522
0.354912937
0.332691133
0.392255515
0.312343299
0.319883436
0.358012617
0.389219075
0.385752261
0.27592802
0.368283629
0.298702151
0.329628855
0.441394776
0.337359488
0.412925124
0.444664091
0.340476125
0.415007085
0.331913084
0.327642173
0.211221457
0.400887638
0.316925526
0.286721915
0.28837049
0.348266333
0.388316631
0.419808626
0.324107766
0.323003262
0.365074188
0.373086661
0.295539051
0.292861521
0.39386186
0.321989834
0.431428403
0.382523358
0.287632704
0.317269087
0.365288466
0.346575469
0.341302067
0.383478373
0.396595508
0.280343443
0.36744526
0.295958698
0.287545979
0.370952547
0.413302869
0.349171549
0.44923234
0.292503536
0.292056799
0.406656414
0.314222276
0.438627392
0.291959882
0.313840836
0.282687962
0.352563798
0.304732651
0.248387992
0.297824711
0.271354109
0.32441169
0.218434006
0.224035293
0.195994645
0.248286068
0.305314839
0.328198284
0.373127341
0.408716798
0.259617597
0.268936574
0.328402966
0.2859869
0.308652192
0.293521106
0.322943687
0.339374214
0.295892656
0.250194579
0.346516997
0.357094586
0.33125931
0.384507924
0.42289716
0.345106304
0.310893714
0.246768415
0.297080398
0.385795802
0.343538404
0.439447314
0.374540538
0.296500146
0.457477868
0.514089525
0.296504915
0.314935356
0.357281834
0.345124394
0.359009236
0.391617656
0.256164432
0.281644315
0.31903249
0.286718071
0.335178912
0.436024636
0.279144347
0.289524049
0.339963049
0.346813679
0.297552079
0.34124732
0.331095159
0.386155158
0.308069557
0.285543948
0.355451733
0.366531909
0.366500795
0.283449262
0.398035437
0.301911592
0.31899789
0.439634502
0.355943948
0.405296236
0.460918695
0.37130338
0.398873985
0.335752547
0.340598613
0.18996729
0.390972733
0.326156795
0.288712174
0.283477426
0.326024264
0.386103362
0.431491077
0.354977727
0.320248365
0.34224993
0.364718556
0.29309383
0.303295702
0.386660457
0.322813749
0.476175755
0.377109915
0.2913118
0.305517942
0.379475981
0.332985103
0.328851819
0.377022713
0.400592536
0.273548186
0.386319429
0.324821115
0.2926687
0.347237051
0.429065555
0.354834288
0.474020123
0.28436783
0.288059562
0.395860344
0.326981187
0.431488842
0.303558886
0.340153635
0.278163731
0.336591214
0.303636909
0.258562863
0.302229702
0.267386526
0.310854405
0.191625029
0.23475416
0.207604975
0.274366975
0.291942328
0.316843569
0.393855661
0.420874149
0.273017436
0.275720626
0.325844407
0.286232084
0.320935547
0.298933208
0.342095226
0.334858119
0.295220256
0.263383925
0.359520406
0.360885888
0.354919255
0.392333329
0.419504017
0.33920151
0.308861196
0.248949409
0.318903178
0.397236794
0.332260996
0.426649362
0.401999742
0.298072726
0.439946324
0.499673873
0.301163673
0.322844595
0.344023585
0.314998686
0.374910831
0.411288202
0.243909985
0.27605772
0.322514951
0.279330373
0.322577178
0.431056738
0.280719072
0.265963674
0.337255031
0.348038703
0.318528205
0.346605539
0.329087824
0.353570163
0.309800893
0.286617696
0.367645413
0.378545046
0.367099911
0.277412534
0.378114849
0.309880108
0.316607267
0.456578016
0.364224076
0.422193617
0.442040473
0.360640943
0.398756534
0.322309762
0.327077836
0.209628835
0.398151934
0.310021013
0.295781106
0.297083706
0.340435654
0.413774878
0.419141829
0.336190403
0.315984458
0.35318765
0.374414355
0.292776048
0.29432711
0.367476612
0.31811139
0.449773222
0.369631976
0.272423655
0.331809759
0.364192426
0.339001626
0.3531048
0.387831241
0.394946188
0.27258867
0.386501729
0.308750361
0.279625714
0.376811087
0.418388277
0.342405349
0.466916919
0.288806528
0.272590071
0.400798261
0.325662941
0.434070736
0.277893662
0.350797534
0.275722802
0.362598419
0.308443397
0.260263145
0.306902856
0.262913048
0.314458221
0.208532035
0.22944364
0.209949166
0.258383334
0.335638136
0.318164736
0.380516887
0.435309678
0.253594607
0.259307772
0.308915764
0.284189701
0.305369079
0.287620217
0.33441937
0.31312567
0.300368816
0.253281027
0.353604555
0.356280148
0.355141312
0.408320725
0.42405659
0.333530307
0.295360416
0.255702436
0.298649311
0.392274201
0.342047781
0.425073624
0.404619485
0.29400456
0.433201462
0.484329253
0.309111863
0.330657661
0.348659873
0.333640397
0.36384511
0.398425311
0.254012913
0.283117563
0.32660979
0.297916889
0.31495747
0.457969368
0.297655612
0.264014721
0.331073999
0.348653316
0.334164172
0.32845816
0.326907754
0.36629194
0.334334165
0.297015637
0.367148817
0.368050784
0.365611613
0.283109814
0.369331986
0.292740643
0.326258987
0.444195867
0.353091955
0.418704391
0.435338646
0.335217476
0.404601961
0.332180381
0.322981596
0.190582916
0.368557781
0.317056894
0.293828338
0.301900744
0.351442069
0.409302652
0.402171016
0.336350054
0.323134601
0.351098865
0.379368395
0.305577099
0.300953388
0.400782257
0.34238553
0.44295004
0.386659533
0.279863149
0.326944172
0.379046977
0.344542295
0.362405062
0.381737471
0.402386487
0.276279509
0.361890972
0.306721628
0.28233102
0.385347843
0.417547286
0.345776737
0.463372886
0.293229818
0.273283005
0.417517513
0.331859499
0.447582483
0.300614059
0.325597256
0.283383369
0.332353979
0.317170888
0.254640847
0.299728453
0.254079521
0.318952084
0.20887816
0.235201985
0.189069226
0.276735038
0.335854083
0.318154573
0.390994877
0.440828323
0.270204395
0.261867613
0.339333326
0.29597649
0.30600071
0.300175816
0.31571579
0.331417769
0.30131954
0.26438275
0.342693299
0.347858578
0.367296308
0.411851645
0.447060525
0.322764456
0.313030273
0.251643926
0.301086038
0.393229693
0.348426193
0.424692273
0.393995553
0.300837457
0.439727575
0.490071058
0.29915598
0.342418015
0.345931709
0.338206053
0.364984125
0.413826525
0.251139492
0.279079199
0.320362061
0.2963925
0.319822073
0.453149617
0.282756567
0.268804431
0.350839496
0.34922424
0.286742657
0.338637561
0.324203312
0.381928355
0.305871129
0.283110976
0.366066575
0.391906828
0.346892715
0.285172671
0.369882464
0.31458813
0.322428465
0.435629696
0.350064218
0.433697045
0.443319738
0.335184872
0.405690998
0.344035238
0.317312807
0.216335371
0.389951885
0.310432583
0.285137534
0.307225585
0.35273695
0.393429458
0.406296939
0.330995262
0.302686155
0.333999813
0.373047143
0.284633517
0.293425977
0.399789423
0.343051821
0.445028633
0.383722633
0.263999373
0.327453405
0.376644373
0.329788297
0.356279194
0.3765167
0.398394555
0.289375514
0.372132331
0.320141673
0.268853307
0.375930905
0.41892758
0.329343975
0.474860728
0.277916342
0.273134828
0.401735336
0.317211747
0.418527007
0.299470067
0.34002018
0.278028846
0.352175266
0.318255842
0.251163512
0.295353204
0.260928303
0.301271081
0.200286657
0.236651659
0.199138537
0.266557604
0.335073233
0.303631455
0.364510715
0.436460644
0.267742217
0.251527935
0.310883999
0.289220363
0.295639455
0.290544212
0.319905549
0.314724237
0.302141637
0.25961113
0.351953238
0.363745332
0.370814085
0.408697724
0.439424098
0.337630153
0.300044745
0.253510028
0.294738889
0.416229218
0.343662709
0.428010881
0.38670525
0.296883762
0.428879082
0.466732532
0.290681809
0.346060008
0.346823424
0.349870205
0.367212445
0.393259853
0.25636819
0.282560289
0.325870365
0.278417915
0.307819575
0.440301716
0.284614891
0.285025865
0.342927605
0.341796428
0.313532203
0.356024921
0.324344516
0.382229388
0.322448164
0.263298512
0.362953812
0.368260682
0.35593465
0.287306726
0.390930504
0.293212146
0.336150229
0.437119782
0.338490158
0.412751615
0.454052269
0.350609899
0.405840993
0.327640325
0.314547479
0.210997358
0.372838765
0.330545634
0.293368936
0.316899419
0.343659818
0.403271675
0.430644989
0.324014097
0.292830527
0.340200841
0.384491324
0.308002234
0.313553512
0.381962031
0.327496469
0.451621413
0.381098181
0.278309017
0.313281208
0.361736238
0.340036839
0.340480179
0.384322882
0.379543185
0.278010339
0.35491395
0.316844046
0.268161237
0.398089707
0.415322304
0.342389405
0.463634312
0.291408926
0.287790626
0.410160691
0.320819974
0.469712734
0.313542813
0.341781467
0.280564129
0.346860528
0.322219968
0.259211421
0.310639411
0.282665789
0.327348977
0.195331752
0.227896541
0.195581451
0.261665821
0.316790372
0.3150343
0.366067916
0.431331158
0.273565114
0.269560516
0.308062047
0.285029471
0.307380199
0.30652985
0.327052504
0.348334461
0.30766198
0.254509449
0.350923836
0.367869735
0.349659085
0.40109542
0.443341941
0.336346149
0.30809027
0.271958798
0.29667148
0.391420692
0.351624548
0.422221959
0.385436475
0.300119758
0.442903221
0.495064586
0.291309804
0.356290638
0.324430496
0.338900894
0.346685082
0.412518322
0.254348516
0.280136615
0.327778757
0.291034698
0.323334843
0.427458853
0.286022753
0.274060518
0.326042891
0.351837099
0.312511325
0.349732429
0.340539098
0.374128789
0.315364331
0.284997106
0.354660273
0.364562154
0.369429737
0.281603277
0.386759192
0.292458892
0.332113832
0.427282602
0.35190466
0.435691059
0.421304703
0.352620542
0.410256743
0.325465173
0.309890032
0.205064684
0.367256969
0.321480334
0.28513366
0.311099112
0.323144972
0.413739234
0.434560567
0.321960509
0.323347747
0.343723685
0.393569112
0.300897181
0.271068424
0.405997396
0.335532844
0.440243453
0.380067438
0.265601069
0.307072252
0.370029032
0.326322496
0.353378356
0.393778145
0.387569696
0.285244077
0.380675226
0.313607275
0.284586608
0.37800476
0.419165552
0.332289159
0.464917749
0.27782321
0.285473704
0.388228565
0.320604533
0.443967313
0.305173993
0.341633946
0.26901865
0.35348314
0.299631804
0.250164032
0.313061178
0.281580508
0.302869052
0.191288769
0.222994909
0.19007808
0.257316768
0.315226883
0.31049189
0.386000454
0.423401207
0.292297065
0.254397482
0.307221472
0.286501288
0.307694465
0.272969902
0.324702799
0.32021597
0.278981835
0.272306174
0.348402143
0.355701298
0.364531249
0.424847156
0.387496561
0.336296886
0.311949253
0.267250448
0.302836031
0.411103696
0.324720651
0.429134995
0.381343544
0.313010186
0.458394021
0.482852817
0.303858936
0.340295017
0.331744075
0.33625564
0.347381681
0.391840935
0.26774025
0.284460604
0.334308505
0.280710995
0.31735611
0.427666843
0.27039814
0.272785425
0.330685616
0.34218052
0.311518103
0.353068024
0.35533756
0.381911278
0.311103612
0.294469535
0.35108754
0.352264881
0.36436379
0.270497769
0.384279847
0.304944992
0.31668669
0.423411638
0.361709118
0.415548831
0.44806698
0.358421773
0.405620694
0.331076264
0.336433083
0.209509328
0.374524444
0.31657061
0.290814012
0.310387105
0.349512309
0.413795769
0.426271856
0.305858344
0.310281008
0.351934016
0.373463929
0.297444493
0.278978586
0.407291263
0.347696662
0.440571934
0.371853858
0.272052765
0.323233902
0.369267672
0.318686575
0.347531438
0.389773577
0.37045598
0.268116713
0.369576454
0.327749074
0.254693002
0.363605291
0.425749958
0.347548425
0.459751159
0.286766946
0.289788544
0.403381497
0.312984377
0.442031443
0.273458302
0.330000371
0.277060181
0.343072683
0.327826828
0.252321452
0.302663207
0.263750494
0.317669988
0.198404044
0.232214898
0.17943725
0.259563118
0.286765486
0.324368179
0.375561208
0.428361684
0.262326717
0.245710135
0.30970332
0.289443761
0.30332166
0.292271614
0.32065779
0.341288447
0.301445961
0.256369859
0.362328172
0.356085658
0.348822236
0.408261806
0.425932378
0.34876579
0.300178826
0.255764037
0.304069459
0.393981725
0.323734432
0.421142906
0.392263681
0.291570663
0.439149201
0.490051597
0.319326371
0.339723229
0.347702146
0.328101754
0.352134466
0.384432435
0.266970098
0.297299415
0.318942428
0.30640173
0.320094168
0.44605273
0.265310377
0.272137463
0.357735634
0.341774136
0.309468448
0.325889975
0.330063373
0.386243373
0.307012379
0.277813792
0.341497421
0.381571233
0.348299295
0.291608274
0.383807302
0.282504052
0.324888021
0.432005972
0.368414938
0.421373546
0.444738865
0.378872067
0.406582475
0.356519639
0.325829059
0.19004263
0.37534675
0.320528507
0.307164818
0.311566651
0.35675019
0.405419171
0.406557798
0.320947915
0.308134496
0.337968737
0.377420723
0.285705119
0.284052998
0.367289543
0.323051929
0.454903811
0.386104465
0.278560042
0.327612102
0.362659454
0.330785483
0.328650355
0.391934872
0.405585617
0.27557832
0.377682358
0.329578847
0.292210579
0.370774895
0.430624694
0.354203194
0.481001616
0.281078905
0.260710239
0.424788415
0.328669965
0.456029683
0.286973596
0.326329559
0.286769569
0.336843044
0.314721286
0.270095021
0.311433166
0.272156864
0.320501626
0.211543739
0.230089605
0.202504307
0.265559703
0.308475792
0.315211028
0.380815476
0.436624199
0.257746696
0.252825797
0.317293614
0.27801168
0.297626406
0.297726959
0.339302361
0.324480504
0.293946117
0.271297485
0.356369913
0.343654066
0.355381131
0.396184742
0.41359055
0.324393302
0.31110698
0.250318348
0.314881802
0.412828714
0.324867606
0.41448614
0.400708765
0.301871419
0.446883112
0.513423145
0.292362541
0.330214053
0.363710672
0.335684687
0.349269211
0.388326168
0.263219267
0.298849612
0.332749575
0.287246734
0.316271365
0.441047609
0.274962962
0.285724014
0.345542401
0.35552448
0.320771039
0.332366168
0.346744835
0.369397908
0.318123847
0.271440208
0.358484805
0.374287546
0.360411078
0.290298134
0.383087754
0.297096252
0.330572873
0.426324666
0.328935713
0.405260682
0.442588329
0.3719531
0.40466702
0.317156106
0.326851636
0.201056346
0.363897353
0.322680563
0.292485833
0.290230989
0.343035936
0.360365272
0.434244007
0.312330067
0.329681575
0.32669723
0.373505294
0.299801081
0.291694254
0.404745907
0.31948182
0.437004507
0.376689553
0.278198332
0.324131638
0.358477026
0.325682789
0.336942732
0.39572221
0.394064397
0.284112543
0.357246727
0.322332233
0.278097451
0.383563519
0.42034027
0.355860949
0.464978784
0.279175073
0.285543621
0.400490403
0.319154978
0.434848219
0.30314824
0.324216813
0.283580601
0.343277931
0.317832828
0.251542419
0.295380563
0.261964589
0.315353453
0.184594333
0.238031387
0.200883076
0.269712627
0.362217784
0.317198008
0.390483052
0.432717562
0.275534183
0.2609016
0.291603327
0.266473949
0.313045472
0.301888227
0.317376763
0.336694866
0.305378109
0.256491661
0.348018587
0.350063235
0.350436777
0.381756008
0.440075487
0.351259172
0.315602154
0.254377335
0.307317346
0.399200141
0.329220831
0.402742654
0.413514763
0.298498601
0.461120695
0.502869904
0.313331455
0.330350965
0.337878734
0.338879675
0.347117305
0.397293091
0.262263924
0.288691878
0.309987932
0.283638716
0.33454591
0.446458727
0.277483672
0.27218008
0.337569624
0.356622338
0.308394372
0.343282372
0.328485191
0.363175273
0.319247723
0.280460328
0.34788093
0.390522301
0.36188373
0.28307572
0.388886124
0.299791157
0.327517509
0.437187016
0.354648501
0.408520311
0.448535621
0.362754673
0.407363385
0.331290811
0.3385382
0.195744276
0.380485833
0.302717239
0.278450012
0.301222503
0.34162572
0.409968287
0.419010133
0.305523247
0.326761782
0.353229791
0.386143208
0.308102876
0.29660508
0.40174818
0.322237402
0.448642164
0.394502312
0.280271322
0.309588015
0.338714987
0.325424343
0.326201588
0.395767003
0.391961932
0.280699492
0.381937623
0.31271562
0.281226844
0.366451561
0.433033437
0.3547602
0.461094409
0.300988704
0.277995288
0.398688853
0.319246382
0.44827953
0.295959502
0.345609874
0.276754439
0.348629236
0.313558072
0.242528573
0.312005639
0.245573357
0.308575004
0.197997764
0.229027048
0.199315116
0.282417178
0.36474669
0.324288428
0.375046879
0.438793451
0.26687485
0.262890011
0.319491923
0.260812074
0.309526384
0.300044537
0.339911312
0.33497718
0.29791379
0.252764195
0.34324491
0.343818188
0.349661082
0.426556855
0.431291252
0.345198005
0.306469917
0.26204294
0.310940206
0.383290887
0.336196899
0.431659073
0.395662159
0.28734073
0.446092784
0.502985299
0.295086443
0.347287565
0.346697032
0.327420235
0.353955239
0.417908698
0.251009852
0.286337197
0.312210917
0.277826071
0.320171714
0.431731015
0.282420427
0.277997971
0.326714873
0.352449
0.304244995
0.355218738
0.352791339
0.387503505
0.312272131
0.284696758
0.357872665
0.379708856
0.362260222
0.282223552
0.395918369
0.307685167
0.324412048
0.426561683
0.360408336
0.410929918
0.434519768
0.350787997
0.40776509
0.351201147
0.334792495
0.213197961
0.38827011
0.300282657
0.291204184
0.305463612
0.324819714
0.402009487
0.426964879
0.326594532
0.31533882
0.3347058
0.351082683
0.297795355
0.295876443
0.391042829
0.33867833
0.450292677
0.394854188
0.262905091
0.3014718
0.35435304
0.342366427
0.354726255
0.387680352
0.405531436
0.274041981
0.383441567
0.316373736
0.289203107
0.37605378
0.416509479
0.333259076
0.448495626
0.291969776
0.278755665
0.407176405
0.319982827
0.458944321
0.294377595
0.359903455
0.286063194
0.347879738
0.312098861
0.258929968
0.306354195
0.285886467
0.316677511
0.198789597
0.245654225
0.177516684
0.267158687
0.331710547
0.310009927
0.385184497
0.434518099
0.264220506
0.260118663
0.318702787
0.292247772
0.301974475
0.294588536
0.3150298
0.333386183
0.302567333
0.263550371
0.344301611
0.354118377
0.347800434
0.38923794
0.433720708
0.338663608
0.296601713
0.25202176
0.300510138
0.398035139
0.351886958
0.425529182
0.4053348
0.292088062
0.439005166
0.473997504
0.293344021
0.328015506
0.348712474
0.338469565
0.346714199
0.388145298
0.24755758
0.285963804
0.328932643
0.294990391
0.33046481
0.44340691
0.289765805
0.293388337
0.356850743
0.347887486
0.329556137
0.359909743
0.317855626
0.37194109
0.325603575
0.290710449
0.350131065
0.380965441
0.368827522
0.272998244
0.382260859
0.31753242
0.321452498
0.432202041
0.336533278
0.416126221
0.439110011
0.363568842
0.425411582
0.351108849
0.337072343
0.212114036
0.382640362
0.333176345
0.314722478
0.297506869
0.364145577
0.400787711
0.420944005
0.318089277
0.320503086
0.339084476
0.37122193
0.292486876
0.287402481
0.396144122
0.334933817
0.44340241
0.388111562
0.297513783
0.321614295
0.37620753
0.342067301
0.363782078
0.395072043
0.389675856
0.288007587
0.365097106
0.325485259
0.276144087
0.365494132
0.42217356
0.349216104
0.467222482
0.281794459
0.267112345
0.392290235
0.309901595
0.449633271
0.285529107
0.325549394
0.284048915
0.335804135
0.311154276
0.254550427
0.305565506
0.270923465
0.315763056
0.199176729
0.230656937
0.186071768
0.256732464
0.341911197
0.315255582
0.396773458
0.427119076
0.278468519
0.260050058
0.324601591
0.287799507
0.295816511
0.285480738
0.33883211
0.317605883
0.283406615
0.25146836
0.373895079
0.357832074
0.35826236
0.419035226
0.435183972
0.33700484
0.289853305
0.262975723
0.29987216
0.383925617
0.351826459
0.434433669
0.407444298
0.303802043
0.455808699
0.485175878
0.305475652
0.337132692
0.367066026
0.34973076
0.354619205
0.412633926
0.265634716
0.27716729
0.323181182
0.287137866
0.300740391
0.436201125
0.278393149
0.269432694
0.343321592
0.353769571
0.328282893
0.333814412
0.336021811
0.388134003
0.323467612
0.288842022
0.36435163
0.402349651
0.381417155
0.284433722
0.388838768
0.302238017
0.332114518
0.440749228
0.356193066
0.404199392
0.446741849
0.342223138
0.419290185
0.322196037
0.327313334
0.209914446
0.378882527
0.304378927
0.311663359
0.304652601
0.344809532
0.399244636
0.426624179
0.319080293
0.318915337
0.355126679
0.36951068
0.285249382
0.30224359
0.393527538
0.353439301
0.450036108
0.377468526
0.272761285
0.313383758
0.380818009
0.352487922
0.368487775
0.382772833
0.396117866
0.269485891
0.360877097
0.310509026
0.278155863
0.364982724
0.43088755
0.345406413
0.465827435
0.303292632
0.272250861
0.396360159
0.318330556
0.427151293
0.306219965
0.352865636
0.293601364
0.349507093
0.296995282
0.255052686
0.294955134
0.273310363
0.326111555
0.194150463
0.223026246
0.198471844
0.28107208
0.284562379
0.311516285
0.387682736
0.41996491
0.264916122
0.265576005
0.320118934
0.268310785
0.305940211
0.289903939
0.327959299
0.326192319
0.294207066
0.257290721
0.352810681
0.326066047
0.339653254
0.403504759
0.402696192
0.348022729
0.306934536
0.261163592
0.321394682
0.40893501
0.333241165
0.440164536
0.384847611
0.290866405
0.432809532
0.503310442
0.304637253
0.330067307
0.349890172
0.346142441
0.363143861
0.413234532
0.25349912
0.291422009
0.325705498
0.288511157
0.300067991
0.432009399
0.281554937
0.265129894
0.354999304
0.345875829
0.305784285
0.340012819
0.339524955
0.370840579
0.332023084
0.278788954
0.349454999
0.366107553
0.353387237
0.276070744
0.396310389
0.301583737
0.31902045
0.465887368
0.360423714
0.406176805
0.445957005
0.365973443
0.42523241
0.324572802
0.324627042
0.212989748
0.381521374
0.308257788
0.285511911
0.30915007
0.346374035
0.398073614
0.420700997
0.328358144
0.315538377
0.331113309
0.384252161
0.29839164
0.294091642
0.395858407
0.333193094
0.453748077
0.393280208
0.271783143
0.305643827
0.374852389
0.320176274
0.342129529
0.398979455
0.384718686
0.280603379
0.368479133
0.312764198
0.287426203
0.389045179
0.431549519
0.345694095
0.479906082
0.2843889
0.275540382
0.398359001
0.338717252
0.439918965
0.29469648
0.342830092
0.287522852
0.359580249
0.314775825
0.254318118
0.313992679
0.26843816
0.319831967
0.215747103
0.227303401
0.188256443
0.273749918
0.331612915
0.313709974
0.364472419
0.414232582
0.265764773
0.263894111
0.329688847
0.293127
0.298759282
0.294986963
0.324679196
0.322677046
0.280614495
0.283982635
0.35533312
0.35150224
0.338406473
0.400051206
0.410292089
0.330985278
0.317035407
0.25040099
0.299378067
0.383296669
0.332814008
0.44150278
0.381915271
0.307885438
0.433686018
0.527208149
0.310764819
0.335534781
0.348593622
0.338507205
0.345827281
0.407693028
0.243110538
0.289975584
0.325459749
0.293949187
0.298595488
0.432094425
0.2724832
0.268457949
0.330054641
0.352177531
0.326681584
0.351179034
0.313173085
0.381319821
0.317596823
0.277911752
0.356839716
0.384934515
0.367294908
0.300539255
0.376751989
0.310554326
0.31181398
0.431522191
0.358322442
0.436831892
0.445599824
0.349778652
0.421043247
0.343306035
0.316911042
0.214057505
0.380441606
0.324650168
0.307001829
0.30752188
0.335333347
0.415660501
0.414858401
0.314535588
0.313268632
0.348686785
0.384088844
0.30761379
0.304698527
0.394377112
0.32829681
0.433359802
0.386910588
0.274059147
0.322093695
0.375264555
0.321062833
0.33563593
0.374444991
0.404598653
0.268521369
0.359343618
0.318132281
0.28743875
0.365962058
0.410867006
0.33166647
0.446800709
0.299492568
0.289245605
0.406565726
0.330854774
0.461563706
0.281408817
0.347638488
0.273946226
0.347867727
0.310544491
0.254753023
0.305122107
0.268409461
0.31258744
0.201789141
0.230731457
0.209637031
0.270080268
0.350096941
0.331056386
0.372402728
0.442139745
0.268027365
0.280265003
0.32388261
0.288626969
0.304802626
0.293193668
0.330738842
0.331151605
0.291075945
0.257600993
0.352702737
0.343463272
0.352470487
0.405593753
0.431058228
0.348477364
0.303290188
0.258168429
0.306105107
0.403436452
0.322854012
0.443073303
0.400645912
0.295347363
0.436566114
0.488819152
0.308247596
0.333042473
0.361005694
0.331256717
0.350480705
0.402179599
0.259948432
0.285460532
0.312257409
0.28859365
0.327198118
0.435646802
0.279831737
0.265126556
0.336053461
0.343732744
0.311459988
0.352074116
0.334320247
0.36911726
0.314341784
0.295899928
0.351682842
0.365768373
0.359092057
0.272655994
0.373474747
0.29639411
0.319783598
0.42958048
0.35827899
0.424287856
0.446938038
0.353497088
0.415797621
0.332285464
0.324790001
0.221918702
0.379229665
0.317758888
0.304797113
0.301301837
0.343272746
0.390254885
0.426958889
0.343950987
0.318607122
0.368209749
0.370478392
0.284545183
0.295651853
0.383061945
0.322368354
0.445384085
0.382871389
0.272963971
0.330218166
0.388040274
0.330567539
0.365769506
0.392366171
0.406322032
0.280817568
0.379108042
0.306040287
0.285547912
0.362545997
0.406624347
0.357508063
0.459629238
0.314120531
0.274935007
0.393747509
0.335481942
0.456360459
0.314450771
0.330130965
0.290245056
0.35507074
0.306117445
0.274025083
0.295320034
0.265559971
0.324333578
0.198299557
0.252840668
0.205031544
0.265239149
0.334814191
0.320227712
0.392023444
0.410965979
0.25763166
0.26483354
0.324832559
0.277823508
0.307106972
0.298646927
0.331301183
0.321793854
0.300549567
0.273737937
0.350117564
0.376547396
0.359601378
0.424380034
0.437311709
0.336860597
0.306320667
0.247813061
0.295861274
0.414063871
0.344098777
0.427958041
0.404131591
0.302284509
0.458277017
0.489317447
0.310438663
0.33894375
0.355208576
0.334041059
0.373328477
0.38588962
0.245612502
0.266533703
0.320481896
0.285577625
0.324731171
0.461392909
0.272857964
0.261313379
0.337593347
0.38118878
0.299183965
0.347958714
0.328383833
0.383706093
0.311919302
0.292036504
0.349068314
0.377109826
0.35053727
0.296744138
0.377381474
0.294187963
0.315083027
0.450345784
0.349238813
0.429130197
0.460924596
0.36796391
0.397587508
0.341811627
0.328562528
0.205549419
0.381421179
0.322699904
0.289497912
0.302280098
0.339307547
0.383625597
0.43761149
0.313842922
0.304462552
0.339510649
0.373081297
0.308104634
0.292239577
0.40064168
0.315478325
0.456690997
0.392490804
0.266156554
0.322523147
0.352827102
0.338175505
0.34456566
0.379996389
0.373889267
0.272386312
0.385848105
0.320176184
0.268038213
0.363759309
0.413076371
0.335793436
0.468882203
0.280042619
0.303562403
0.419030935
0.305240363
0.432243884
0.297781676
0.353048742
0.275317043
0.345976382
0.305729926
0.255102068
0.306296796
0.269135982
0.323347658
0.205803916
0.228026927
0.188498586
0.267950088
0.304310292
0.318246335
0.375338107
0.439061075
0.277649492
0.252999663
0.314660698
0.275919229
0.298351377
0.310180545
0.32040295
0.318507522
0.29767248
0.273222685
0.350119919
0.348455429
0.345251143
0.404425204
0.436882347
0.337551564
0.299562633
0.246135429
0.311610729
0.40149191
0.320043504
0.4457573
0.38700828
0.306655496
0.449068636
0.481459647
0.295323759
0.332774222
0.372364193
0.339453727
0.353429347
0.394322723
0.263387889
0.285172671
0.329108834
0.279661983
0.307634056
0.443252534
0.283359945
0.283246398
0.345207214
0.347095698
0.317397445
0.345348507
0.323349059
0.380815953
0.324981421
0.284080982
0.352900416
0.381886989
0.360450804
0.284347624
0.363767207
0.289665014
0.321106166
0.449613154
0.346604139
0.401643753
0.458597302
0.3496463
0.411188364
0.336320966
0.329482734
0.213953674
0.381832719
0.303806841
0.306416333
0.304173768
0.339719415
0.386050075
0.433617592
0.301413029
0.327672958
0.345213622
0.392014593
0.294060677
0.286151081
0.397694528
0.328036994
0.437546432
0.395386577
0.263207644
0.319052309
0.366836876
0.334904552
0.329967231
0.386449695
0.389126003
0.269875467
0.358594239
0.295955658
0.280879408
0.367328435
0.423307836
0.36162734
0.466868848
0.293115854
0.276442617
0.393646717
0.324579835
0.454980969
0.308968663
0.333015949
0.279018342
0.355259091
0.306528866
0.265916944
0.308056325
0.273791194
0.323753268
0.182363465
0.213477001
0.199706599
0.260217935
0.318918735
0.299601048
0.380615413
0.415984809
0.267324984
0.265099436
0.312776953
0.283414125
0.314398348
0.287946463
0.327873796
0.341736436
0.284563035
0.260773212
0.364832014
0.335766315
0.354520857
0.427004308
0.436765492
0.338412523
0.307629526
0.248659894
0.305401504
0.381441981
0.327630579
0.416128606
0.397489011
0.324649692
0.418769568
0.488986522
0.289904296
0.325247318
0.350304216
0.326016039
0.354296684
0.422895521
0.259267807
0.282822162
0.334774762
0.276788831
0.311239004
0.428072065
0.27271533
0.261038691
0.334908277
0.350078583
0.311583608
0.347815424
0.326246381
0.360163212
0.321859032
0.307253838
0.352594733
0.369357526
0.35783565
0.291410267
0.376333743
0.313360751
0.31861046
0.447472394
0.35197857
0.423342943
0.4349747
0.356644899
0.384382457
0.334578425
0.319752723
0.202353016
0.380013734
0.314123452
0.275255382
0.28893134
0.34091863
0.388911247
0.452127308
0.322572678
0.306115866
0.337924421
0.377334714
0.318742871
0.274075657
0.394685626
0.336476624
0.437708825
0.400715113
0.278464079
0.320629537
0.373181283
0.326620191
0.3369582
0.377897501
0.389885485
0.264943033
0.376941264
0.313715905
0.278159231
0.390756428
0.421535522
0.341890782
0.47315827
0.283962578
0.256435603
0.400616407
0.318643719
0.439031214
0.298192054
0.333756715
0.275434732
0.340744406
0.312222838
0.26971665
0.311355382
0.27641049
0.318551391
0.201648951
0.218242675
0.179890022
0.283051521
0.308110982
0.318156123
0.394953668
0.431612283
0.280037075
0.256610692
0.320723802
0.2947734
0.300457597
0.290425211
0.331058413
0.338741899
0.292490959
0.26875338
0.350316554
0.362770259
0.356642634
0.411049306
0.428849339
0.341311365
0.291776031
0.258017719
0.312258899
0.392413616
0.346920013
0.425150365
0.395825595
0.298636466
0.441999763
0.510430396
0.300223798
0.327779472
0.347620785
0.335954398
0.347410291
0.398029298
0.252108425
0.282884181
0.329450041
0.289163828
0.308471918
0.44867152
0.286403209
0.266982108
0.332586586
0.327710807
0.309135348
0.351342589
0.328858286
0.36519596
0.317939222
0.287765294
0.355555117
0.382239074
0.358577073
0.280776381
0.38338697
0.301165998
0.337026089
0.435151607
0.336614132
0.40328446
0.440020025
0.368907064
0.417012572
0.346884966
0.315175354
0.21176675
0.369398892
0.321043074
0.278038651
0.286836118
0.328553855
0.381839454
0.441041887
0.324189872
0.302367121
0.338134497
0.394045502
0.290464222
0.289163232
0.394781828
0.335000724
0.435396492
0.389728397
0.277717978
0.322290152
0.368999451
0.335338801
0.348466724
0.418535888
0.396358907
0.276145875
0.376984894
0.321865469
0.271273226
0.393750757
0.436352015
0.339989632
0.475209564
0.287904739
0.270776719
0.388295889
0.309869349
0.462327689
0.294965148
0.336054564
0.275167197
0.339697659
0.303183496
0.246698558
0.315925717
0.262893081
0.327034205
0.192532361
0.233340472
0.181816071
0.264299184
0.306053191
0.313179791
0.39621526
0.422410131
0.273526967
0.246878043
0.328944236
0.28056553
0.307548016
0.300239563
0.322109997
0.330340654
0.308646858
0.271772504
0.344687521
0.335462779
0.337544054
0.403062522
0.430268645
0.357176185
0.30384931
0.268245637
0.294146866
0.400606096
0.334169179
0.431656688
0.38105166
0.300194323
0.446961731
0.4865821
0.298985898
0.330806166
0.36534059
0.331772387
0.340810925
0.3919698
0.25863719
0.290566742
0.313995063
0.290252596
0.310216844
0.421478271
0.285193026
0.27551654
0.355824262
0.370452017
0.306575477
0.342839181
0.334250778
0.374167025
0.322177529
0.277162641
0.366254747
0.376787722
0.361252844
0.277410597
0.388901144
0.311324298
0.33090353
0.431200802
0.368530363
0.417694002
0.436861634
0.369922608
0.407615989
0.332031071
0.304451883
0.212007642
0.368375957
0.313768715
0.303114027
0.314569533
0.331199557
0.406688631
0.431586415
0.324204057
0.305236161
0.34832865
0.366747677
0.287319839
0.298094392
0.395834744
0.340728134
0.443779707
0.397269189
0.296013653
0.331767976
0.368932545
0.34822309
0.356270909
0.409531474
0.393050671
0.291373938
0.366838574
0.322668165
0.282173991
0.3805677
0.420164555
0.345134616
0.460933536
0.288791984
0.281118363
0.406915575
0.319376886
0.436607182
0.308064729
0.332509965
0.281117886
0.345229119
0.314731121
0.257130474
0.298333675
0.276235253
0.330880851
0.208380237
0.23171559
0.208163917
0.271747351
0.336271673
0.317592263
0.4102346
0.414107233
0.294130921
0.261075824
0.325515687
0.287972897
0.300143898
0.291197509
0.329907
0.328572512
0.294550121
0.264872223
0.339599729
0.355787128
0.342340559
0.419669807
0.436561376
0.359786391
0.313123316
0.275675744
0.293610126
0.395827204
0.320299834
0.435111672
0.388286442
0.287905753
0.458199769
0.505055547
0.302125126
0.328870207
0.355503678
0.346010655
0.373146772
0.41563946
0.243622035
0.270427048
0.319493532
0.295523793
0.328711212
0.438118696
0.300332069
0.261469603
0.354687572
0.346966296
0.328884155
0.345521986
0.331127346
0.37040478
0.310892999
0.299586117
0.371655792
0.388270169
0.371462226
0.280041814
0.390887231
0.285087347
0.328457326
0.452893198
0.371086687
0.404028445
0.449260086
0.357267618
0.404340893
0.323371202
0.304186225
0.195758879
0.388995081
0.303024977
0.282374322
0.305314153
0.336895972
0.394384921
0.405315369
0.322236598
0.333737224
0.341230989
0.379595488
0.29506892
0.295013368
0.394621044
0.338252574
0.451653868
0.402630299
0.265286684
0.339362383
0.360590458
0.342886716
0.34136191
0.369682431
0.390357047
0.25646922
0.369734943
0.316898257
0.277243197
0.359687805
0.431791693
0.344086111
0.463958889
0.284460723
0.295693517
0.397862613
0.321555436
0.460384697
0.290683627
0.339035332
0.271362692
0.364919603
0.312417299
0.265248328
0.305098385
0.272145897
0.308163792
0.18988955
0.233246878
0.175321713
0.268556803
0.337929815
0.313577145
0.369710863
0.417969406
0.261276007
0.274564892
0.305209011
0.272258699
0.285118699
0.292622477
0.341176182
0.343744606
0.28993389
0.253415465
0.333698779
0.363980591
0.328753918
0.404560924
0.408600718
0.355635345
0.312180847
0.274009824
0.313019067
0.389425367
0.339352399
0.422083199
0.396908343
0.306898326
0.433156699
0.48557663
0.303228378
0.328561217
0.354915887
0.323343456
0.353463918
0.388917744
0.268422157
0.306545585
0.324007392
0.276749462
0.324234486
0.424010366
0.284998953
0.277465373
0.331021011
0.342787772
0.314276606
0.338857055
0.348755956
0.371885985
0.330207437
0.27731213
0.35427627
0.383714676
0.339467943
0.295769006
0.382951647
0.30049324
0.340456575
0.438724309
0.361576468
0.409316421
0.449564397
0.333154112
0.419426382
0.334694117
0.331906468
0.207332402
0.403965384
0.306987971
0.300087035
0.302043319
0.331821561
0.4123106
0.426576555
0.334596962
0.323718369
0.326967329
0.377334327
0.305587322
0.296212137
0.392234176
0.329282045
0.430792093
0.393806636
0.261902988
0.309641123
0.374362171
0.336498111
0.347963482
0.365797758
0.400363177
0.283314645
0.360767335
0.301228762
0.293609291
0.374819249
0.425697505
0.353491485
0.485696197
0.302515328
0.289658219
0.402479649
0.336867154
0.427324116
0.302814037
0.318305403
0.278937101
0.358088732
0.329656512
0.251478016
0.303266644
0.249740884
0.322700918
0.200562671
0.232763663
0.194159374
0.275334626
0.342916816
0.316836447
0.385580629
0.41250214
0.279684097
0.267530859
0.306255788
0.267544895
0.298045397
0.284561872
0.342993021
0.323497832
0.306803793
0.258261681
0.356752455
0.356385857
0.332942784
0.395368069
0.429945439
0.352475375
0.292145938
0.266590029
0.29434827
0.41938141
0.346821636
0.419351131
0.402762711
0.304057151
0.449939907
0.511470079
0.296265304
0.337732613
0.357336044
0.345872402
0.385011137
0.408243299
0.253840595
0.270970702
0.332695633
0.293110967
0.309625834
0.435673237
0.281628847
0.266409665
0.342799038
0.340058476
0.311815768
0.333191395
0.335824013
0.383259416
0.328078628
0.294802964
0.344654441
0.369797885
0.365809947
0.279812634
0.377360195
0.287337482
0.314667195
0.4571895
0.344624877
0.413908392
0.453763425
0.374236822
0.402560145
0.32489416
0.323534936
0.206673801
0.371493399
0.292762369
0.29062292
0.322550058
0.343165696
0.406475633
0.415971518
0.337172627
0.323030978
0.345200628
0.384069085
0.293805093
0.286061674
0.402243286
0.341961056
0.448787153
0.397420406
0.279671073
0.339349896
0.369319826
0.341398001
0.33760193
0.401336491
0.382322997
0.275982499
0.38718158
0.293881148
0.281719983
0.378662944
0.407194018
0.3470788
0.475596607
0.28916055
0.272079289
0.409524888
0.326651067
0.437818408
0.297868252
0.337698609
0.286826015
0.354157358
0.298487037
0.254756868
0.312859625
0.264266193
0.306160152
0.201465949
0.22785981
0.202665448
0.267499715
0.343252033
0.318148047
0.37368834
0.42426157
0.262132496
0.264088869
0.326453716
0.285104334
0.297648966
0.282690942
0.326571554
0.337165833
0.289478332
0.263681144
0.358852983
0.363572121
0.352930397
0.41646266
0.405217469
0.346192718
0.29848218
0.26103425
0.313605875
0.402727425
0.309989333
0.438306332
0.410760105
0.2902399
0.442034513
0.489558101
0.29703024
0.359749109
0.340932876
0.337321758
0.358218282
0.406915516
0.251412302
0.279021829
0.309558511
0.281067282
0.305508226
0.434643745
0.282279611
0.284050792
0.344781429
0.355602175
0.309951037
0.348537743
0.330212623
0.403640032
0.317976236
0.272412628
0.352995783
0.39593783
0.366914332
0.289910287
0.377180815
0.298252553
0.308839202
0.467161953
0.35637939
0.413218856
0.444009453
0.349671423
0.398884594
0.335668623
0.325349778
0.219167203
0.386636615
0.315167427
0.302307963
0.293836802
0.359928042
0.414637923
0.436073512
0.316912472
0.328671902
0.342087239
0.362796485
0.299267262
0.287703305
0.40821144
0.321771294
0.453042895
0.382584214
0.267294854
0.315632582
0.376015127
0.339218289
0.352356672
0.37946406
0.40156135
0.282931745
0.365651816
0.324099809
0.277557194
0.375575095
0.397701204
0.332416087
0.460808158
0.280987084
0.287765622
0.405256808
0.32482475
0.424813211
0.286296695
0.336387604
0.278162062
0.34884721
0.319791824
0.256168157
0.29946962
0.265531063
0.314219683
0.196628839
0.232201397
0.204690531
0.265971988
0.33570683
0.317472577
0.380241692
0.417858481
0.254603475
0.26286146
0.338265598
0.287681937
0.313914955
0.300628394
0.325963348
0.332378924
0.310514808
0.266449988
0.3559376
0.341264576
0.346090227
0.402537584
0.425150633
0.344105899
0.298796177
0.260817736
0.315160215
0.387512684
0.341508955
0.409071714
0.388287574
0.30036816
0.445409268
0.502475441
0.312138736
0.332617968
0.341242939
0.347750336
0.363945693
0.409905881
0.264537394
0.288031161
0.328410417
0.290272564
0.314879626
0.416095018
0.296570837
0.281896353
0.352198184
0.350306153
0.300838649
0.332293272
0.329514623
0.367667437
0.322682828
0.278724343
0.362862855
0.380504847
0.353295147
0.274028122
0.371204972
0.320964038
0.317324251
0.423478752
0.361908406
0.408996552
0.437765509
0.36392045
0.390187263
0.354283094
0.325618804
0.200342402
0.382148147
0.314172506
0.290627509
0.297532558
0.340870768
0.405772239
0.430126429
0.317943573
0.309596866
0.350037962
0.380144536
0.282872647
0.281067491
0.398146123
0.313556403
0.426068068
0.390114367
0.286199361
0.324305892
0.35155049
0.319330573
0.335101366
0.388434708
0.386078566
0.274716437
0.37928158
0.318777442
0.273659021
0.370712757
0.398491144
0.348731697
0.47055167
0.298653334
0.279817462
0.415917844
0.3256118
0.436580926
0.299383551
0.335778922
0.272880644
0.353604674
0.321959138
0.248557076
0.29310146
0.270663172
0.32956177
0.200286984
0.232229158
0.191846192
0.27091068
0.328875571
0.289482951
0.364807338
0.41404599
0.267802894
0.24774234
0.323113978
0.281276941
0.306781024
0.293959498
0.318287581
0.317481875
0.305752158
0.259989619
0.348884791
0.340567946
0.355690747
0.427349091
0.429722637
0.338866442
0.305045664
0.271448612
0.290226489
0.387346655
0.326319218
0.431710333
0.399512559
0.310884207
0.458309442
0.479210109
0.301772296
0.321239203
0.367649317
0.329250455
0.36135295
0.370943308
0.269878536
0.293993592
0.325480908
0.295289069
0.333902866
0.440593123
0.286225468
0.286461681
0.330219597
0.344266951
0.313618481
0.350879073
0.332277805
0.375146776
0.309446961
0.287417382
0.372196853
0.379532397
0.355981082
0.26975143
0.41855377
0.301405251
0.311482668
0.430333734
0.363479614
0.39699471
0.431454509
0.358397782
0.390050501
0.329232544
0.324240237
0.19829762
0.371966124
0.336015224
0.281995237
0.298615992
0.326499909
0.407923639
0.415483445
0.325926214
0.311683685
0.335502923
0.370851338
0.295597881
0.310757965
0.378617018
0.328510314
0.44356221
0.381277829
0.287698716
0.316113859
0.364478171
0.336957425
0.354090005
0.371151
0.381392241
0.27631703
0.372302949
0.314386874
0.262054354
0.391032785
0.421091437
0.34305042
0.45796901
0.305592865
0.277298778
0.374116361
0.319993049
0.428230315
0.293177068
0.356087178
0.269976228
0.347972959
0.306343973
0.255106241
0.3057127
0.273319095
0.313778877
0.201645866
0.211144716
0.184008315
0.254894793
0.317867994
0.291051358
0.371686101
0.434723437
0.271087289
0.252104163
0.32940793
0.286328644
0.285815924
0.29184708
0.335457414
0.333325326
0.2836501
0.271145523
0.346598864
0.355388731
0.359484643
0.396781713
0.434243411
0.333925128
0.295698583
0.264799565
0.306168079
0.403815955
0.330787987
0.422127426
0.387745827
0.301349938
0.443266511
0.476759523
0.296884894
0.36411795
0.342782974
0.34774068
0.364152551
0.397274494
0.260049909
0.300790519
0.324013203
0.300476938
0.334331691
0.443671256
0.297983706
0.267997563
0.330019593
0.34564954
0.311849296
0.336847574
0.344556004
0.395811766
0.318987399
0.269806206
0.357552201
0.363670915
0.353075385
0.283943087
0.417428762
0.294242054
0.332968384
0.449981064
0.352869064
0.410372674
0.444414169
0.363965392
0.400247693
0.327114433
0.316807896
0.210034445
0.386125624
0.310422808
0.29890275
0.30267185
0.337797791
0.398817509
0.444853216
0.346357435
0.299787819
0.350906074
0.37033689
0.296150893
0.284219235
0.385149539
0.331071109
0.436957628
0.390861958
0.283296764
0.321057111
0.37134698
0.345763683
0.347397178
0.403429121
0.383485317
0.263932824
0.377696663
0.323376924
0.263477147
0.380077928
0.418656617
0.357349098
0.459787965
0.281645328
0.271259546
0.389459461
0.330932319
0.431658
0.296445101
0.326961696
0.27417621
0.349618345
0.305704266
0.25786832
0.282996655
0.277703792
0.332435966
0.190352127
0.229677603
0.186319321
0.265013188
0.339856714
0.308942169
0.388414472
0.411430627
0.270775437
0.272235245
0.305697083
0.299530119
0.285476744
0.284951687
0.312756807
0.324346989
0.284557998
0.262234479
0.358775616
0.342058241
0.371342331
0.412602127
0.410099804
0.340139359
0.294517845
0.261709332
0.311364532
0.39010182
0.32258451
0.438120246
0.403915852
0.302062631
0.421425611
0.47657147
0.290091693
0.327476799
0.346259505
0.326822191
0.362945586
0.393555045
0.248592153
0.28917107
0.317584217
0.2894997
0.320869118
0.434632212
0.284159243
0.273624539
0.340616584
0.356609404
0.319215387
0.365426809
0.350298494
0.382010192
0.300014883
0.286112666
0.366021127
0.386949986
0.368805438
0.266491652
0.374554783
0.310337603
0.317134321
0.42073524
0.368214577
0.422759503
0.446846247
0.382407367
0.390803427
0.34137693
0.347204536
0.198904037
0.363175273
0.314181417
0.285365552
0.305549979
0.328994036
0.405227125
0.420713931
0.320878685
0.310379922
0.352199286
0.377057076
0.308214247
0.280270994
0.379760683
0.322690725
0.462634742
0.397834629
0.259361744
0.331475377
0.368251383
0.335205436
0.349693418
0.403176725
0.385435909
0.258325964
0.380638421
0.324248344
0.266135246
0.362839252
0.411291063
0.351074249
0.464105785
0.285420895
0.284277737
0.404028177
0.325883955
0.436482161
0.303840041
0.32781449
0.28949216
0.352825969
0.315920085
0.251474649
0.298508614
0.258778512
0.334037006
0.197265431
0.22290501
0.194747508
0.277381122
0.351342946
0.30501613
0.373616666
0.419413149
0.286341816
0.265441477
0.316225708
0.264168352
0.300944805
0.294442743
0.305553705
0.341542423
0.282356054
0.268609911
0.366123646
0.366638869
0.3508977
0.39487046
0.429463208
0.35733676
0.285956383
0.247131467
0.302336365
0.391477674
0.339739591
0.426031023
0.399663419
0.300485879
0.433676153
0.489211708
0.300836593
0.340109706
0.370802492
0.335515618
0.361579329
0.401543438
0.253168643
0.279543459
0.32093668
0.280076176
0.315729409
0.42737937
0.302921861
0.273187846
0.343317986
0.346696824
0.319608331
0.341679692
0.327903926
0.375434041
0.320952654
0.281593472
0.345550835
0.39085722
0.357686132
0.290275574
0.399729311
0.303435862
0.335467756
0.420375079
0.361643016
0.4182612
0.464008212
0.364895374
0.403708756
0.329679221
0.332594484
0.202491015
0.364886403
0.315971822
0.28991574
0.299243271
0.338699162
0.41106841
0.434201777
0.331963271
0.321981966
0.347775847
0.38517049
0.302906632
0.284327656
0.399456441
0.342277706
0.446554333
0.370965958
0.274155349
0.325465441
0.366932124
0.340806395
0.333160251
0.361839592
0.400170833
0.269849509
0.367040098
0.309668094
0.277596861
0.36958459
0.405014932
0.337052524
0.474136978
0.300894469
0.288659871
0.405123353
0.336380333
0.428456247
0.297165275
0.32839942
0.2730259
0.36672461
0.327389389
0.257247388
0.292394012
0.254878461
0.306122124
0.199067995
0.220629439
0.189382389
0.260006636
0.33335948
0.302923381
0.386020035
0.430797577
0.262195408
0.25164476
0.311028898
0.278468668
0.297879249
0.293400973
0.308535069
0.32449618
0.314295441
0.255240947
0.366377831
0.351982325
0.337232292
0.38395977
0.410057962
0.356531978
0.305124074
0.257134199
0.29821682
0.398649514
0.348954141
0.426224709
0.402555227
0.295021921
0.444397002
0.498397142
0.299822479
0.331245542
0.354764283
0.347553164
0.351217419
0.388841301
0.252609402
0.283019245
0.32687214
0.281352371
0.314738184
0.421979785
0.277888089
0.272445977
0.346699327
0.334796458
0.325154036
0.346443921
0.338836521
0.373225659
0.318373114
0.287400454
0.364786685
0.380635947
0.341520876
0.279200643
0.404941618
0.309290856
0.317715287
0.438976139
0.354875475
0.412803888
0.45398882
0.353700906
0.411447614
0.331202835
0.296375215
0.201286241
0.347284347
0.29090485
0.289511383
0.294991225
0.329920202
0.414344251
0.41891557
0.315435886
0.315024108
0.350392252
0.374968231
0.327966541
0.293197215
0.382263333
0.335897654
0.438462973
0.384578615
0.285627782
0.317541778
0.362900734
0.337505937
0.363211483
0.390379399
0.394396961
0.277433783
0.352369666
0.317785382
0.281738967
0.36629203
0.424058795
0.329747766
0.456201583
0.292520374
0.278592855
0.422587514
0.312054425
0.417341799
0.294650525
0.31839031
0.262621641
0.35937652
0.315282106
0.249381185
0.311516702
0.250708401
0.336541742
0.204357997
0.236221045
0.184202939
0.286301553
0.382773787
0.312076807
0.368688345
0.448770523
0.267976731
0.258418441
0.318096757
0.285987407
0.291368842
0.287360996
0.331380427
0.311962426
0.287496895
0.248072714
0.354195356
0.356710106
0.362987638
0.405226737
0.434952825
0.345781267
0.31031552
0.274489403
0.301665574
0.393829674
0.32548514
0.436356157
0.392500371
0.286999613
0.435019612
0.486967266
0.298624486
0.32875523
0.3702479
0.334523052
0.356856972
0.392382443
0.273233533
0.278506607
0.312925428
0.275206387
0.328300416
0.45035243
0.281743109
0.27267158
0.342092395
0.347169518
0.318685293
0.351929337
0.323202729
0.370885909
0.304364145
0.297503173
0.356462419
0.383629292
0.358445525
0.278706193
0.40599519
0.309118748
0.330321193
0.441815555
0.343144566
0.423415124
0.453202277
0.371452987
0.396609992
0.329751998
0.322866619
0.219760552
0.38066566
0.312893867
0.278213739
0.307296336
0.343013078
0.400625616
0.418789387
0.316730708
0.307670027
0.342076868
0.369258165
0.291956514
0.2816194
0.364673615
0.334727585
0.456215143
0.398656279
0.277189016
0.312622875
0.360391557
0.33427
0.343836099
0.40123412
0.405630499
0.270116299
0.373890489
0.309363872
0.277404904
0.386392355
0.398038536
0.345955312
0.458909631
0.273356825
0.276924133
0.407607943
0.326392293
0.446561128
0.311552376
0.328558415
0.277544171
0.356219172
0.321179926
0.255695492
0.304095834
0.266520321
0.318371415
0.193142608
0.222192198
0.197150543
0.272343487
0.365750581
0.315795153
0.379258811
0.438740849
0.264586478
0.256059349
0.314338088
0.275197566
0.302100837
0.27825439
0.315692216
0.312404156
0.293895125
0.244662717
0.346030623
0.337833583
0.346903384
0.40253371
0.412837863
0.362162501
0.318781793
0.26149419
0.286976099
0.40473631
0.324757099
0.417369038
0.400476754
0.29960987
0.416933298
0.517010808
0.311066449
0.331976116
0.357726127
0.335189581
0.336870641
0.409097552
0.251679152
0.287876129
0.312721789
0.282240272
0.316283613
0.445524156
0.274159461
0.267752141
0.330910146
0.331606656
0.31884563
0.354084074
0.332432657
0.386724681
0.310284227
0.287057012
0.338914543
0.371809155
0.365696192
0.29367429
0.381435484
0.299889058
0.332916439
0.451690823
0.357664108
0.420851797
0.456983328
0.365045518
0.423018396
0.338044494
0.314754963
0.200228825
0.362959981
0.313165992
0.305727482
0.29201299
0.339836538
0.410945117
0.409295171
0.33358857
0.310892582
0.340812594
0.364272833
0.2972987
0.279068768
0.382598072
0.346906692
0.454524815
0.375465155
0.287752807
0.313458472
0.365915388
0.336495221
0.326877803
0.389665037
0.401679426
0.256193906
0.363662004
0.308204889
0.294927329
0.354200959
0.434826493
0.336811244
0.471959382
0.288322449
0.29445225
0.424795777
0.313851804
0.440986097
0.281841487
0.331744283
0.269435376
0.344301134
0.313304543
0.248411849
0.30479309
0.286667407
0.310107499
0.177594364
0.2362542
0.196613699
0.267117709
0.306845337
0.314465821
0.377491832
0.407893807
0.269896626
0.257718474
0.323827237
0.29663527
0.305579901
0.277981013
0.336665243
0.345482498
0.295763642
0.261858135
0.342412651
0.341465741
0.363480479
0.404595762
0.426978439
0.340785116
0.295479745
0.255625606
0.308641374
0.402142942
0.336520046
0.409996301
0.384336472
0.300528437
0.431951106
0.485403091
0.311662972
0.35404411
0.348237932
0.334161907
0.36574468
0.405541986
0.26484251
0.279233664
0.313165039
0.2852799
0.309001595
0.433109701
0.27710548
0.260838747
0.34278509
0.335843951
0.293005615
0.343577474
0.323929071
0.383339554
0.313255996
0.277245492
0.36211741
0.395368099
0.356048137
0.279687047
0.402848423
0.300189823
0.334250391
0.449597031
0.369181931
0.405604213
0.44020319
0.371160477
0.403388411
0.332598418
0.30068621
0.206134781
0.365755707
0.309645891
0.312376112
0.301317185
0.34054479
0.409985691
0.431540847
0.318737715
0.321431726
0.342498451
0.357080966
0.303431064
0.288997054
0.407072067
0.330079436
0.433633655
0.378282845
0.288035572
0.329268366
0.36604172
0.33558923
0.346710056
0.386183441
0.383821934
0.272720635
0.382983118
0.330738395
0.285313517
0.373662531
0.417660922
0.346893698
0.457394123
0.284937471
0.289917648
0.398203969
0.321887314
0.46026656
0.291633934
0.325772136
0.275412649
0.343320906
0.297956139
0.264061749
0.323276192
0.283535838
0.312702805
0.201322079
0.230197519
0.192171857
0.270968914
0.318293214
0.31791994
0.368313372
0.418195009
0.282286167
0.259088576
0.319687337
0.27072829
0.299972892
0.307600588
0.316646606
0.338182688
0.300476044
0.257310271
0.353883415
0.350443155
0.338398904
0.421889931
0.436795026
0.321732163
0.307047278
0.266296715
0.311565578
0.388924897
0.319170594
0.425460488
0.391235024
0.302605391
0.443564326
0.49720934
0.29094553
0.336856812
0.367340058
0.340238869
0.367843628
0.404092818
0.266075939
0.286103666
0.315067738
0.293576926
0.324587762
0.44467473
0.283277959
0.276261091
0.340052009
0.361654371
0.325504392
0.351424843
0.332462579
0.352243602
0.313496113
0.29584083
0.352061629
0.365277708
0.361770034
0.27787146
0.394292623
0.31275025
0.310356051
0.451051652
0.367054105
0.424731791
0.442193657
0.361973345
0.393120259
0.33230567
0.32601285
0.20375447
0.401207983
0.317998528
0.275181562
0.305221409
0.343219817
0.406673104
0.415391356
0.336912334
0.327165246
0.353259563
0.392416179
0.301972002
0.282327533
0.405680925
0.316025913
0.461920112
0.380663007
0.271107107
0.324468821
0.366603076
0.341561377
0.350393385
0.383533448
0.3883425
0.286737323
0.367922634
0.319791287
0.270114213
0.359834015
0.408995003
0.358991385
0.45898059
0.300594687
0.273236722
0.395895511
0.333856672
0.446598053
0.31327799
0.33150363
0.260924697
0.360318184
0.312790751
0.263881087
0.311030388
0.271490574
0.32015264
0.209126651
0.243386
0.203545019
0.267142922
0.368427962
0.325374246
0.385944635
0.42141068
0.275784075
0.268848151
0.325294733
0.277457744
0.309103101
0.290172458
0.318452537
0.336113989
0.293383807
0.254058182
0.339494467
0.332427174
0.364729941
0.424488872
0.426664352
0.336217523
0.294016272
0.257604986
0.318693519
0.395135134
0.342801064
0.425860852
0.405802935
0.274532467
0.434889495
0.500663102
0.292432725
0.34312737
0.35984236
0.336499512
0.374327481
0.398460686
0.270159721
0.280024707
0.337295145
0.288933516
0.314207822
0.434571147
0.298469156
0.273278117
0.336565286
0.340506017
0.312993109
0.356484503
0.352530509
0.381369472
0.315329701
0.30169028
0.353335649
0.394815713
0.353348523
0.284685165
0.403116643
0.323089153
0.327454805
0.429548144
0.346570373
0.427885383
0.421578318
0.371816397
0.396154225
0.333936453
0.330997556
0.188562378
0.364244938
0.325307041
0.2831451
0.303379327
0.335089087
0.401044697
0.416539043
0.322539896
0.308014393
0.321406007
0.369636387
0.283225983
0.280785471
0.402945966
0.31771943
0.437505871
0.391512483
0.274348915
0.318689942
0.393116742
0.332927763
0.344145745
0.385989726
0.375716507
0.288331866
0.371242702
0.305805147
0.28367123
0.393789798
0.416246623
0.35171026
0.467782497
0.296763837
0.284471661
0.412394196
0.326949179
0.442043871
0.295320839
0.32822901
0.273196369
0.366797984
0.317667276
0.244081095
0.299727768
0.271289259
0.313327849
0.21451585
0.239630759
0.183475435
0.272485912
0.304395646
